An arbitrary-order discrete de Rham complex on polyhedral meshes: Exactness, Poincar\'e inequalities, and consistency

In this paper we present a novel arbitrary-order discrete de Rham (DDR) complex on general polyhedral meshes based on the decomposition of polynomial spaces into ranges of vector calculus operators and complements linked to the spaces in the Koszul complex. The DDR complex is fully discrete, meaning that both the spaces and discrete calculus operators are replaced by discrete counterparts, and satisfies suitable exactness properties depending on the topology of the domain. In conjunction with bespoke discrete counterparts of $L^2$-products, it can be used to design schemes for partial differential equations that benefit from the exactness of the sequence but, unlike classical (e.g., Raviart--Thomas--N\'ed\'elec) finite elements, are nonconforming. We prove a complete panel of results for the analysis of such schemes: exactness properties, uniform Poincar\'e inequalities, as well as primal and adjoint consistency. We also show how this DDR complex enables the design of a numerical scheme for a magnetostatics problem, and use the aforementioned results to prove stability and optimal error estimates for this scheme.

==> dat/compl/Cubic-Cells_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
0    0.866025  8        36       54       54        36       6.84516      --    0.671619        --
0    0.433013  64       240      300      300       240      2.18273      1.65  0.291557        1.20
0    0.216506  512      1728     1944     1944      1728     0.505693     2.11  0.0895984       1.70
0    0.108253  4096     13056    13872    13872     13056    0.210708     1.26  0.024684        1.86


==> dat/compl/Cubic-Cells_0/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 0
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 54
DimXDiv: 36
EnergyError: 6.84516
HcurlHdivError: 0.671619
TwallDDRCore: 0.00169628
TprocDDRCore: 0
TwallModel: 0.00577518
TprocModel: 0.01
TwallSolve: 0.0228184
TprocSolve: 0.08


==> dat/compl/Cubic-Cells_0/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 300
DimXDiv: 240
EnergyError: 2.18273
HcurlHdivError: 0.291557
TwallDDRCore: 0.00172071
TprocDDRCore: 0.01
TwallModel: 0.0112571
TprocModel: 0.08
TwallSolve: 0.0251256
TprocSolve: 0.1


==> dat/compl/Cubic-Cells_0/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 1944
DimXDiv: 1728
EnergyError: 0.505693
HcurlHdivError: 0.0895984
TwallDDRCore: 0.0070667
TprocDDRCore: 0.09
TwallModel: 0.0793348
TprocModel: 0.5
TwallSolve: 0.0576742
TprocSolve: 0.21


==> dat/compl/Cubic-Cells_0/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 0
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 13872
DimXDiv: 13056
EnergyError: 0.210708
HcurlHdivError: 0.024684
TwallDDRCore: 0.0468039
TprocDDRCore: 0.68
TwallModel: 0.67246
TprocModel: 4
TwallSolve: 0.414021
TprocSolve: 1.54


==> dat/compl/Cubic-Cells_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00169628    0             0.00577518  0.01        0.0228184   0.08
0.00172071    0.01          0.0112571   0.08        0.0251256   0.1
0.0070667     0.09          0.0793348   0.5         0.0576742   0.21
0.0468039     0.68          0.67246     4           0.414021    1.54


==> dat/compl/Cubic-Cells_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
1    0.866025  8        36       54       248       156      4.43191      --    0.518428        --
1    0.433013  64       240      300      1576      1104     0.973987     2.19  0.132769        1.97
1    0.216506  512      1728     1944     11120     8256     0.163843     2.57  0.0212263       2.64
1    0.108253  4096     13056    13872    83296     63744    0.023617     2.79  0.00286802      2.89


==> dat/compl/Cubic-Cells_1/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 1
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 248
DimXDiv: 156
EnergyError: 4.43191
HcurlHdivError: 0.518428
TwallDDRCore: 0.00595219
TprocDDRCore: 0
TwallModel: 0.0447968
TprocModel: 0.06
TwallSolve: 0.0289536
TprocSolve: 0.1


==> dat/compl/Cubic-Cells_1/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 1
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 1576
DimXDiv: 1104
EnergyError: 0.973987
HcurlHdivError: 0.132769
TwallDDRCore: 0.00781492
TprocDDRCore: 0.09
TwallModel: 0.127109
TprocModel: 0.58
TwallSolve: 0.0553823
TprocSolve: 0.21


==> dat/compl/Cubic-Cells_1/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 1
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 11120
DimXDiv: 8256
EnergyError: 0.163843
HcurlHdivError: 0.0212263
TwallDDRCore: 0.0433219
TprocDDRCore: 0.59
TwallModel: 1.13741
TprocModel: 4.53
TwallSolve: 0.31669
TprocSolve: 1.37


==> dat/compl/Cubic-Cells_1/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 1
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 83296
DimXDiv: 63744
EnergyError: 0.023617
HcurlHdivError: 0.00286802
TwallDDRCore: 0.303087
TprocDDRCore: 4.71
TwallModel: 9.01741
TprocModel: 35.89
TwallSolve: 4.20643
TprocSolve: 21.59


==> dat/compl/Cubic-Cells_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00595219    0             0.0447968   0.06        0.0289536   0.1
0.00781492    0.09          0.127109    0.58        0.0553823   0.21
0.0433219     0.59          1.13741     4.53        0.31669     1.37
0.303087      4.71          9.01741     35.89       4.20643     21.59


==> dat/compl/Cubic-Cells_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
2    0.866025  8        36       54       570       376      1.91401      --    0.271254        --
2    0.433013  64       240      300      3780      2720     0.204587     3.23  0.0337937       3.00
2    0.216506  512      1728     1944     27336     20608    0.0239894    3.09  0.00356353      3.25
2    0.108253  4096     13056    13872    207504    160256   0.00297593   3.01  0.000403759     3.14


==> dat/compl/Cubic-Cells_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 2
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 570
DimXDiv: 376
EnergyError: 1.91401
HcurlHdivError: 0.271254
TwallDDRCore: 0.0289807
TprocDDRCore: 0.03
TwallModel: 0.328919
TprocModel: 0.35
TwallSolve: 0.0450187
TprocSolve: 0.18


==> dat/compl/Cubic-Cells_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 2
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 3780
DimXDiv: 2720
EnergyError: 0.204587
HcurlHdivError: 0.0337937
TwallDDRCore: 0.034647
TprocDDRCore: 0.46
TwallModel: 0.810466
TprocModel: 4.57
TwallSolve: 0.157268
TprocSolve: 0.71


==> dat/compl/Cubic-Cells_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 2
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 27336
DimXDiv: 20608
EnergyError: 0.0239894
HcurlHdivError: 0.00356353
TwallDDRCore: 0.230556
TprocDDRCore: 3.54
TwallModel: 6.62857
TprocModel: 35.95
TwallSolve: 1.3834
TprocSolve: 5.57


==> dat/compl/Cubic-Cells_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 2
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 207504
DimXDiv: 160256
EnergyError: 0.00297593
HcurlHdivError: 0.000403759
TwallDDRCore: 1.79489
TprocDDRCore: 28.42
TwallModel: 53.2538
TprocModel: 309.14
TwallSolve: 27.5252
TprocSolve: 155.44


==> dat/compl/Cubic-Cells_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0289807     0.03          0.328919    0.35        0.0450187   0.18
0.034647      0.46          0.810466    4.57        0.157268    0.71
0.230556      3.54          6.62857     35.95       1.3834      5.57
1.79489       28.42         53.2538     309.14      27.5252     155.44


==> dat/compl/Cubic-Cells_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
3    0.866025  8        36       54       1044      720      0.732575     --    0.094497        --
3    0.433013  64       240      300      7104      5280     0.0492524    3.89  0.00617207      3.94
3    0.216506  512      1728     1944     52128     40320    0.00317889   3.95  0.000367094     4.07
3    0.108253  4096     13056    13872    398784    314880   0.000199937  3.99  2.23272e-05     4.04


==> dat/compl/Cubic-Cells_3/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 3
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 1044
DimXDiv: 720
EnergyError: 0.732575
HcurlHdivError: 0.094497
TwallDDRCore: 0.136136
TprocDDRCore: 0.14
TwallModel: 2.15925
TprocModel: 2.22
TwallSolve: 0.0924816
TprocSolve: 0.29


==> dat/compl/Cubic-Cells_3/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 3
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 7104
DimXDiv: 5280
EnergyError: 0.0492524
HcurlHdivError: 0.00617207
TwallDDRCore: 0.148469
TprocDDRCore: 2.23
TwallModel: 3.6566
TprocModel: 29.62
TwallSolve: 0.508218
TprocSolve: 2.14


==> dat/compl/Cubic-Cells_3/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 3
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 52128
DimXDiv: 40320
EnergyError: 0.00317889
HcurlHdivError: 0.000367094
TwallDDRCore: 1.19194
TprocDDRCore: 17.73
TwallModel: 31.1233
TprocModel: 263.18
TwallSolve: 5.52127
TprocSolve: 17.75


==> dat/compl/Cubic-Cells_3/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 3
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 398784
DimXDiv: 314880
EnergyError: 0.000199937
HcurlHdivError: 2.23272e-05
TwallDDRCore: 9.00954
TprocDDRCore: 142.3
TwallModel: 246.185
TprocModel: 2093.17
TwallSolve: 151.533
TprocSolve: 789.34


==> dat/compl/Cubic-Cells_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.136136      0.14          2.15925     2.22        0.0924816   0.29
0.148469      2.23          3.6566      29.62       0.508218    2.14
1.19194       17.73         31.1233     263.18      5.52127     17.75
9.00954       142.3         246.185     2093.17     151.533     789.34


==> dat/compl/Tetgen-Cube-0_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
0    1.22501   19       52       48       48        52       11.2966      --    0.577796        --
0    0.558943  216      496      354      354       496      1.61147      2.48  0.220025        1.23
0    0.499828  408      913      628      628       913      1.14055      3.09  0.183524        1.62
0    0.39203   816      1805     1217     1217      1805     0.958769     0.71  0.177404        0.14
0    0.313068  1504     3261     2139     2139      3261     0.5922       2.14  0.125858        1.53
0    0.256759  2925     6228     3965     3965      6228     0.479509     1.06  0.108021        0.77


==> dat/compl/Tetgen-Cube-0_0/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 0
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 48
DimXDiv: 52
EnergyError: 11.2966
HcurlHdivError: 0.577796
TwallDDRCore: 0.00107729
TprocDDRCore: 0
TwallModel: 0.0249905
TprocModel: 0.01
TwallSolve: 0.0844486
TprocSolve: 0.21


==> dat/compl/Tetgen-Cube-0_0/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 354
DimXDiv: 496
EnergyError: 1.61147
HcurlHdivError: 0.220025
TwallDDRCore: 0.00262945
TprocDDRCore: 0.02
TwallModel: 0.014702
TprocModel: 0.11
TwallSolve: 0.0256361
TprocSolve: 0.1


==> dat/compl/Tetgen-Cube-0_0/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 628
DimXDiv: 913
EnergyError: 1.14055
HcurlHdivError: 0.183524
TwallDDRCore: 0.00325501
TprocDDRCore: 0.02
TwallModel: 0.0407126
TprocModel: 0.24
TwallSolve: 0.0348877
TprocSolve: 0.12


==> dat/compl/Tetgen-Cube-0_0/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 1217
DimXDiv: 1805
EnergyError: 0.958769
HcurlHdivError: 0.177404
TwallDDRCore: 0.00470961
TprocDDRCore: 0.05
TwallModel: 0.047416
TprocModel: 0.41
TwallSolve: 0.0473576
TprocSolve: 0.15


==> dat/compl/Tetgen-Cube-0_0/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 2139
DimXDiv: 3261
EnergyError: 0.5922
HcurlHdivError: 0.125858
TwallDDRCore: 0.00727334
TprocDDRCore: 0.09
TwallModel: 0.0908917
TprocModel: 0.75
TwallSolve: 0.0671488
TprocSolve: 0.24


==> dat/compl/Tetgen-Cube-0_0/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 3965
DimXDiv: 6228
EnergyError: 0.479509
HcurlHdivError: 0.108021
TwallDDRCore: 0.0130103
TprocDDRCore: 0.19
TwallModel: 0.171007
TprocModel: 1.46
TwallSolve: 0.108114
TprocSolve: 0.37


==> dat/compl/Tetgen-Cube-0_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00107729    0             0.0249905   0.01        0.0844486   0.21
0.00262945    0.02          0.014702    0.11        0.0256361   0.1
0.00325501    0.02          0.0407126   0.24        0.0348877   0.12
0.00470961    0.05          0.047416    0.41        0.0473576   0.15
0.00727334    0.09          0.0908917   0.75        0.0671488   0.24
0.0130103     0.19          0.171007    1.46        0.108114    0.37


==> dat/compl/Tetgen-Cube-0_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
1    1.22501   19       52       48       328       270      9.08017      --    0.856566        --
1    0.558943  216      496      354      3060      2784     0.878156     2.98  0.125977        2.44
1    0.499828  408      913      628      5627      5187     0.710865     1.89  0.101456        1.94
1    0.39203   816      1805     1217     11113     10311    0.483091     1.59  0.0748619       1.25
1    0.313068  1504     3261     2139     20077     18807    0.268128     2.62  0.0442415       2.34
1    0.256759  2925     6228     3965     38314     36234    0.184596     1.88  0.0330214       1.48


==> dat/compl/Tetgen-Cube-0_1/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 1
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 328
DimXDiv: 270
EnergyError: 9.08017
HcurlHdivError: 0.856566
TwallDDRCore: 0.00155818
TprocDDRCore: 0
TwallModel: 0.0468676
TprocModel: 0.1
TwallSolve: 0.028672
TprocSolve: 0.1


==> dat/compl/Tetgen-Cube-0_1/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 3060
DimXDiv: 2784
EnergyError: 0.878156
HcurlHdivError: 0.125977
TwallDDRCore: 0.00453685
TprocDDRCore: 0.05
TwallModel: 0.180577
TprocModel: 0.74
TwallSolve: 0.0737079
TprocSolve: 0.31


==> dat/compl/Tetgen-Cube-0_1/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 5627
DimXDiv: 5187
EnergyError: 0.710865
HcurlHdivError: 0.101456
TwallDDRCore: 0.00706088
TprocDDRCore: 0.08
TwallModel: 0.349302
TprocModel: 1.43
TwallSolve: 0.116095
TprocSolve: 0.46


==> dat/compl/Tetgen-Cube-0_1/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 11113
DimXDiv: 10311
EnergyError: 0.483091
HcurlHdivError: 0.0748619
TwallDDRCore: 0.0122378
TprocDDRCore: 0.18
TwallModel: 0.727744
TprocModel: 2.92
TwallSolve: 0.201474
TprocSolve: 0.85


==> dat/compl/Tetgen-Cube-0_1/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 20077
DimXDiv: 18807
EnergyError: 0.268128
HcurlHdivError: 0.0442415
TwallDDRCore: 0.0216172
TprocDDRCore: 0.32
TwallModel: 1.37228
TprocModel: 5.35
TwallSolve: 0.400434
TprocSolve: 1.75


==> dat/compl/Tetgen-Cube-0_1/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 38314
DimXDiv: 36234
EnergyError: 0.184596
HcurlHdivError: 0.0330214
TwallDDRCore: 0.0424238
TprocDDRCore: 0.61
TwallModel: 2.72439
TprocModel: 10.41
TwallSolve: 0.915297
TprocSolve: 4.3


==> dat/compl/Tetgen-Cube-0_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00155818    0             0.0468676   0.1         0.028672    0.1
0.00453685    0.05          0.180577    0.74        0.0737079   0.31
0.00706088    0.08          0.349302    1.43        0.116095    0.46
0.0122378     0.18          0.727744    2.92        0.201474    0.85
0.0216172     0.32          1.37228     5.35        0.400434    1.75
0.0424238     0.61          2.72439     10.41       0.915297    4.3


==> dat/compl/Tetgen-Cube-0_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
2    1.22501   19       52       48       845       692      4.59276      --    0.469264        --
2    0.558943  216      496      354      8270      7296     0.315236     3.41  0.0354836       3.29
2    0.499828  408      913      628      15308     13638    0.186545     4.69  0.0240402       3.48
2    0.39203   816      1805     1217     30331     27150    0.105068     2.36  0.0158629       1.71
2    0.313068  1504     3261     2139     55065     49646    0.0467935    3.60  0.00777156      3.17
2    0.256759  2925     6228     3965     105594    95868    0.0269591    2.78  0.00525353      1.97


==> dat/compl/Tetgen-Cube-0_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 2
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 845
DimXDiv: 692
EnergyError: 4.59276
HcurlHdivError: 0.469264
TwallDDRCore: 0.00330186
TprocDDRCore: 0.01
TwallModel: 0.107566
TprocModel: 0.41
TwallSolve: 0.0521415
TprocSolve: 0.18


==> dat/compl/Tetgen-Cube-0_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 8270
DimXDiv: 7296
EnergyError: 0.315236
HcurlHdivError: 0.0354836
TwallDDRCore: 0.0166732
TprocDDRCore: 0.19
TwallModel: 1.13115
TprocModel: 4.65
TwallSolve: 0.282728
TprocSolve: 1.13


==> dat/compl/Tetgen-Cube-0_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 15308
DimXDiv: 13638
EnergyError: 0.186545
HcurlHdivError: 0.0240402
TwallDDRCore: 0.0250651
TprocDDRCore: 0.34
TwallModel: 2.29801
TprocModel: 8.97
TwallSolve: 0.581388
TprocSolve: 2.27


==> dat/compl/Tetgen-Cube-0_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 30331
DimXDiv: 27150
EnergyError: 0.105068
HcurlHdivError: 0.0158629
TwallDDRCore: 0.0467374
TprocDDRCore: 0.69
TwallModel: 4.41034
TprocModel: 17.73
TwallSolve: 1.33873
TprocSolve: 4.59


==> dat/compl/Tetgen-Cube-0_2/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 55065
DimXDiv: 49646
EnergyError: 0.0467935
HcurlHdivError: 0.00777156
TwallDDRCore: 0.0833021
TprocDDRCore: 1.26
TwallModel: 7.98929
TprocModel: 32.5
TwallSolve: 2.79449
TprocSolve: 9.61


==> dat/compl/Tetgen-Cube-0_2/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 105594
DimXDiv: 95868
EnergyError: 0.0269591
HcurlHdivError: 0.00525353
TwallDDRCore: 0.158537
TprocDDRCore: 2.44
TwallModel: 16.3133
TprocModel: 63.74
TwallSolve: 6.84907
TprocSolve: 25.59


==> dat/compl/Tetgen-Cube-0_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00330186    0.01          0.107566    0.41        0.0521415   0.18
0.0166732     0.19          1.13115     4.65        0.282728    1.13
0.0250651     0.34          2.29801     8.97        0.581388    2.27
0.0467374     0.69          4.41034     17.73       1.33873     4.59
0.0833021     1.26          7.98929     32.5        2.79449     9.61
0.158537      2.44          16.3133     63.74       6.84907     25.59


==> dat/compl/Tetgen-Cube-0_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
3    1.22501   19       52       48       1656      1375     2.96581      --    0.2429          --
3    0.558943  216      496      354      16632     14680    0.0534494    5.12  0.00421059      5.17
3    0.499828  408      913      628      30895     27490    0.026883     6.15  0.00223146      5.68
3    0.39203   816      1805     1217     61319     54770    0.0119953    3.32  0.00109066      2.95
3    0.313068  1504     3261     2139     111615    100290   0.00421332   4.65  0.000366407     4.85
3    0.256759  2925     6228     3965     214580    193905   0.00179167   4.31  0.00016938      3.89


==> dat/compl/Tetgen-Cube-0_3/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 3
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 1656
DimXDiv: 1375
EnergyError: 2.96581
HcurlHdivError: 0.2429
TwallDDRCore: 0.00882875
TprocDDRCore: 0.06
TwallModel: 0.449358
TprocModel: 1.94
TwallSolve: 0.129247
TprocSolve: 0.37


==> dat/compl/Tetgen-Cube-0_3/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 3
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 16632
DimXDiv: 14680
EnergyError: 0.0534494
HcurlHdivError: 0.00421059
TwallDDRCore: 0.0529781
TprocDDRCore: 0.74
TwallModel: 4.51667
TprocModel: 22.64
TwallSolve: 1.13613
TprocSolve: 3.58


==> dat/compl/Tetgen-Cube-0_3/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 3
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 30895
DimXDiv: 27490
EnergyError: 0.026883
HcurlHdivError: 0.00223146
TwallDDRCore: 0.0946898
TprocDDRCore: 1.39
TwallModel: 8.51453
TprocModel: 42.58
TwallSolve: 2.23269
TprocSolve: 6.09


==> dat/compl/Tetgen-Cube-0_3/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 3
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 61319
DimXDiv: 54770
EnergyError: 0.0119953
HcurlHdivError: 0.00109066
TwallDDRCore: 0.184453
TprocDDRCore: 2.79
TwallModel: 17.0224
TprocModel: 85.33
TwallSolve: 5.68311
TprocSolve: 14.21


==> dat/compl/Tetgen-Cube-0_3/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 3
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 111615
DimXDiv: 100290
EnergyError: 0.00421332
HcurlHdivError: 0.000366407
TwallDDRCore: 0.333384
TprocDDRCore: 5.16
TwallModel: 31.8329
TprocModel: 160.16
TwallSolve: 12.3236
TprocSolve: 37.03


==> dat/compl/Tetgen-Cube-0_3/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 3
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 214580
DimXDiv: 193905
EnergyError: 0.00179167
HcurlHdivError: 0.00016938
TwallDDRCore: 0.647708
TprocDDRCore: 10
TwallModel: 63.2421
TprocModel: 326.3
TwallSolve: 32.3003
TprocSolve: 113.56


==> dat/compl/Tetgen-Cube-0_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00882875    0.06          0.449358    1.94        0.129247    0.37
0.0529781     0.74          4.51667     22.64       1.13613     3.58
0.0946898     1.39          8.51453     42.58       2.23269     6.09
0.184453      2.79          17.0224     85.33       5.68311     14.21
0.333384      5.16          31.8329     160.16      12.3236     37.03
0.647708      10            63.2421     326.3       32.3003     113.56


==> dat/compl/Voro-small-0_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
0    0.826611  27       162      272      272       162      9.78521      --    0.592038        --
0    0.454124  125      800      1352     1352      800      2.62595      2.20  0.267018        1.33
0    0.305313  343      2351     4018     4018      2351     1.25631      1.86  0.144132        1.55
0    0.221382  729      5096     8736     8736      5096     0.796324     1.42  0.0920389       1.40
0    0.176754  1331     9507     16354    16354     9507     0.562585     1.54  0.0642549       1.60
0    0.150004  2197     15969    27546    27546     15969    0.43199      1.61  0.0477392       1.81


==> dat/compl/Voro-small-0_0/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 272
DimXDiv: 162
EnergyError: 9.78521
HcurlHdivError: 0.592038
TwallDDRCore: 0.00384243
TprocDDRCore: 0.01
TwallModel: 0.0220217
TprocModel: 0.07
TwallSolve: 0.0304434
TprocSolve: 0.11


==> dat/compl/Voro-small-0_0/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 1352
DimXDiv: 800
EnergyError: 2.62595
HcurlHdivError: 0.267018
TwallDDRCore: 0.00626149
TprocDDRCore: 0.07
TwallModel: 0.0930486
TprocModel: 0.38
TwallSolve: 0.0772889
TprocSolve: 0.29


==> dat/compl/Voro-small-0_0/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 4018
DimXDiv: 2351
EnergyError: 1.25631
HcurlHdivError: 0.144132
TwallDDRCore: 0.0153419
TprocDDRCore: 0.19
TwallModel: 0.338348
TprocModel: 1.26
TwallSolve: 0.273198
TprocSolve: 0.95


==> dat/compl/Voro-small-0_0/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 8736
DimXDiv: 5096
EnergyError: 0.796324
HcurlHdivError: 0.0920389
TwallDDRCore: 0.0315388
TprocDDRCore: 0.4
TwallModel: 0.788199
TprocModel: 2.9
TwallSolve: 0.736759
TprocSolve: 2.79


==> dat/compl/Voro-small-0_0/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 16354
DimXDiv: 9507
EnergyError: 0.562585
HcurlHdivError: 0.0642549
TwallDDRCore: 0.0565145
TprocDDRCore: 0.77
TwallModel: 1.46475
TprocModel: 5.5
TwallSolve: 1.80656
TprocSolve: 7.55


==> dat/compl/Voro-small-0_0/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 27546
DimXDiv: 15969
EnergyError: 0.43199
HcurlHdivError: 0.0477392
TwallDDRCore: 0.0932698
TprocDDRCore: 1.32
TwallModel: 2.65059
TprocModel: 9.72
TwallSolve: 4.03062
TprocSolve: 18.2


==> dat/compl/Voro-small-0_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00384243    0.01          0.0220217   0.07        0.0304434   0.11
0.00626149    0.07          0.0930486   0.38        0.0772889   0.29
0.0153419     0.19          0.338348    1.26        0.273198    0.95
0.0315388     0.4           0.788199    2.9         0.736759    2.79
0.0565145     0.77          1.46475     5.5         1.80656     7.55
0.0932698     1.32          2.65059     9.72        4.03062     18.2


==> dat/compl/Voro-small-0_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
1    0.826611  27       162      272      1138      648      2.53224      --    0.293601        --
1    0.454124  125      800      1352     5604      3150     0.699389     2.15  0.0973782       1.84
1    0.305313  343      2351     4018     16461     9111     0.293408     2.19  0.0407977       2.19
1    0.221382  729      5096     8736     35676     19662    0.169342     1.71  0.0215264       1.99
1    0.176754  1331     9507     16354    66553     36507    0.106562     2.06  0.0133709       2.12
1    0.150004  2197     15969    27546    111787    61089    0.0716151    2.42  0.00899023      2.42


==> dat/compl/Voro-small-0_1/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 1138
DimXDiv: 648
EnergyError: 2.53224
HcurlHdivError: 0.293601
TwallDDRCore: 0.0211134
TprocDDRCore: 0.08
TwallModel: 0.24985
TprocModel: 0.6
TwallSolve: 0.0923369
TprocSolve: 0.32


==> dat/compl/Voro-small-0_1/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 5604
DimXDiv: 3150
EnergyError: 0.699389
HcurlHdivError: 0.0973782
TwallDDRCore: 0.0411092
TprocDDRCore: 0.52
TwallModel: 1.16679
TprocModel: 4.1
TwallSolve: 0.401279
TprocSolve: 1.81


==> dat/compl/Voro-small-0_1/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 16461
DimXDiv: 9111
EnergyError: 0.293408
HcurlHdivError: 0.0407977
TwallDDRCore: 0.119
TprocDDRCore: 1.58
TwallModel: 3.84334
TprocModel: 13.74
TwallSolve: 2.28725
TprocSolve: 11.81


==> dat/compl/Voro-small-0_1/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 35676
DimXDiv: 19662
EnergyError: 0.169342
HcurlHdivError: 0.0215264
TwallDDRCore: 0.254771
TprocDDRCore: 3.53
TwallModel: 8.90462
TprocModel: 31.77
TwallSolve: 7.92555
TprocSolve: 43.18


==> dat/compl/Voro-small-0_1/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 66553
DimXDiv: 36507
EnergyError: 0.106562
HcurlHdivError: 0.0133709
TwallDDRCore: 0.48409
TprocDDRCore: 6.75
TwallModel: 17.4157
TprocModel: 62.47
TwallSolve: 26.1523
TprocSolve: 165.47


==> dat/compl/Voro-small-0_1/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 111787
DimXDiv: 61089
EnergyError: 0.0716151
HcurlHdivError: 0.00899023
TwallDDRCore: 0.789086
TprocDDRCore: 11.47
TwallModel: 29.3073
TprocModel: 108.02
TwallSolve: 72.7075
TprocSolve: 482.14


==> dat/compl/Voro-small-0_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0211134     0.08          0.24985     0.6         0.0923369   0.32
0.0411092     0.52          1.16679     4.1         0.401279    1.81
0.119         1.58          3.84334     13.74       2.28725     11.81
0.254771      3.53          8.90462     31.77       7.92555     43.18
0.48409       6.75          17.4157     62.47       26.1523     165.47
0.789086      11.47         29.3073     108.02      72.7075     482.14


==> dat/compl/Voro-small-0_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
2    0.826611  27       162      272      2517      1512     1.11337      --    0.107426        --
2    0.454124  125      800      1352     12331     7300     0.14699      3.38  0.0188815       2.90
2    0.305313  343      2351     4018     36007     20966    0.0429837    3.10  0.00614285      2.83
2    0.221382  729      5096     8736     77911     45156    0.0200884    2.37  0.00273135      2.52
2    0.176754  1331     9507     16354    145083    83662    0.0106706    2.81  0.00143198      2.87
2    0.150004  2197     15969    27546    243345    139754   0.00621267   3.30  0.000853288     3.15


==> dat/compl/Voro-small-0_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 2517
DimXDiv: 1512
EnergyError: 1.11337
HcurlHdivError: 0.107426
TwallDDRCore: 0.125483
TprocDDRCore: 0.49
TwallModel: 1.72624
TprocModel: 4.69
TwallSolve: 0.295292
TprocSolve: 0.98


==> dat/compl/Voro-small-0_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 12331
DimXDiv: 7300
EnergyError: 0.14699
HcurlHdivError: 0.0188815
TwallDDRCore: 0.239183
TprocDDRCore: 3.18
TwallModel: 6.36118
TprocModel: 34.43
TwallSolve: 1.98172
TprocSolve: 8.04


==> dat/compl/Voro-small-0_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 36007
DimXDiv: 20966
EnergyError: 0.0429837
HcurlHdivError: 0.00614285
TwallDDRCore: 0.729774
TprocDDRCore: 9.94
TwallModel: 20.8202
TprocModel: 112.9
TwallSolve: 11.3027
TprocSolve: 55.99


==> dat/compl/Voro-small-0_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 77911
DimXDiv: 45156
EnergyError: 0.0200884
HcurlHdivError: 0.00273135
TwallDDRCore: 1.53099
TprocDDRCore: 22.01
TwallModel: 46.8923
TprocModel: 274.94
TwallSolve: 53.2189
TprocSolve: 332.44


==> dat/compl/Voro-small-0_2/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 145083
DimXDiv: 83662
EnergyError: 0.0106706
HcurlHdivError: 0.00143198
TwallDDRCore: 2.92896
TprocDDRCore: 42.22
TwallModel: 89.8343
TprocModel: 552.76
TwallSolve: 200.059
TprocSolve: 1376.76


==> dat/compl/Voro-small-0_2/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 243345
DimXDiv: 139754
EnergyError: 0.00621267
HcurlHdivError: 0.000853288
TwallDDRCore: 4.98788
TprocDDRCore: 73.22
TwallModel: 152.584
TprocModel: 962.47
TwallSolve: 708.698
TprocSolve: 4483.79


==> dat/compl/Voro-small-0_2/times.dat <==
Deg  MeshSize  NbCells  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
2    0.826611  27       0.125483      0.49          1.72624     4.69        0.295292    0.98
2    0.454124  125      0.239183      3.18          6.36118     34.43       1.98172     8.04
2    0.305313  343      0.729774      9.94          20.8202     112.9       11.3027     55.99
2    0.221382  729      1.53099       22.01         46.8923     274.94      53.2189     332.44
2    0.176754  1331     2.92896       42.22         89.8343     552.76      200.059     1376.76
2    0.150004  2197     4.98788       73.22         152.584     962.47      708.698     4483.79


==> dat/compl/Voro-small-1_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
0    0.58902   66       402      674      674       402      4.01425      --    0.375213        --
0    0.460131  130      811      1364     1364      811      2.37184      2.13  0.248957        1.66
0    0.364984  228      1452     2450     2450      1452     1.58668      1.74  0.179248        1.42
0    0.317082  356      2376     4042     4042      2376     1.2566       1.66  0.145297        1.49


==> dat/compl/Voro-small-1_0/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 0
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 674
DimXDiv: 402
EnergyError: 4.01425
HcurlHdivError: 0.375213
TwallDDRCore: 0.00408763
TprocDDRCore: 0.04
TwallModel: 0.0447672
TprocModel: 0.17
TwallSolve: 0.109923
TprocSolve: 0.3


==> dat/compl/Voro-small-1_0/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 0
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 1364
DimXDiv: 811
EnergyError: 2.37184
HcurlHdivError: 0.248957
TwallDDRCore: 0.00676003
TprocDDRCore: 0.07
TwallModel: 0.0936609
TprocModel: 0.37
TwallSolve: 0.0810791
TprocSolve: 0.29


==> dat/compl/Voro-small-1_0/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 0
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 2450
DimXDiv: 1452
EnergyError: 1.58668
HcurlHdivError: 0.179248
TwallDDRCore: 0.0106087
TprocDDRCore: 0.12
TwallModel: 0.175321
TprocModel: 0.68
TwallSolve: 0.151279
TprocSolve: 0.48


==> dat/compl/Voro-small-1_0/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 0
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 4042
DimXDiv: 2376
EnergyError: 1.2566
HcurlHdivError: 0.145297
TwallDDRCore: 0.0154316
TprocDDRCore: 0.19
TwallModel: 0.317776
TprocModel: 1.22
TwallSolve: 0.263932
TprocSolve: 0.89


==> dat/compl/Voro-small-1_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00408763    0.04          0.0447672   0.17        0.109923    0.3
0.00676003    0.07          0.0936609   0.37        0.0810791   0.29
0.0106087     0.12          0.175321    0.68        0.151279    0.48
0.0154316     0.19          0.317776    1.22        0.263932    0.89


==> dat/compl/Voro-small-1_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
1    0.58902   66       402      674      2818      1602     1.26266      --    0.15158         --
1    0.460131  130      811      1364     5681      3213     0.6726       2.55  0.0993448       1.71
1    0.364984  228      1452     2450     10168     5724     0.413127     2.10  0.0602875       2.16
1    0.317082  356      2376     4042     16636     9264     0.287794     2.57  0.0421121       2.55


==> dat/compl/Voro-small-1_1/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 1
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 2818
DimXDiv: 1602
EnergyError: 1.26266
HcurlHdivError: 0.15158
TwallDDRCore: 0.0208129
TprocDDRCore: 0.25
TwallModel: 0.499533
TprocModel: 1.75
TwallSolve: 0.249657
TprocSolve: 0.79


==> dat/compl/Voro-small-1_1/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 1
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 5681
DimXDiv: 3213
EnergyError: 0.6726
HcurlHdivError: 0.0993448
TwallDDRCore: 0.0430739
TprocDDRCore: 0.51
TwallModel: 1.143
TprocModel: 3.96
TwallSolve: 0.460308
TprocSolve: 1.79


==> dat/compl/Voro-small-1_1/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 1
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 10168
DimXDiv: 5724
EnergyError: 0.413127
HcurlHdivError: 0.0602875
TwallDDRCore: 0.0750466
TprocDDRCore: 0.92
TwallModel: 2.24793
TprocModel: 7.7
TwallSolve: 1.09735
TprocSolve: 4.34


==> dat/compl/Voro-small-1_1/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 1
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 16636
DimXDiv: 9264
EnergyError: 0.287794
HcurlHdivError: 0.0421121
TwallDDRCore: 0.120656
TprocDDRCore: 1.56
TwallModel: 3.8514
TprocModel: 13.5
TwallSolve: 2.51191
TprocSolve: 9.67


==> dat/compl/Voro-small-1_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0208129     0.25          0.499533    1.75        0.249657    0.79
0.0430739     0.51          1.143       3.96        0.460308    1.79
0.0750466     0.92          2.24793     7.7         1.09735     4.34
0.120656      1.56          3.8514      13.5        2.51191     9.67


==> dat/compl/Voro-small-1_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
2    0.58902   66       402      674      6228      3732     0.32044      --    0.0413319       --
2    0.460131  130      811      1364     12530     7466     0.141        3.32  0.0191441       3.12
2    0.364984  228      1452     2450     22386     13272    0.0713294    2.94  0.0104008       2.63
2    0.317082  356      2376     4042     36474     21376    0.0424302    3.69  0.00622003      3.65


==> dat/compl/Voro-small-1_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 2
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 6228
DimXDiv: 3732
EnergyError: 0.32044
HcurlHdivError: 0.0413319
TwallDDRCore: 0.131729
TprocDDRCore: 1.51
TwallModel: 3.13826
TprocModel: 15.25
TwallSolve: 0.8584
TprocSolve: 3.03


==> dat/compl/Voro-small-1_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 2
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 12530
DimXDiv: 7466
EnergyError: 0.141
HcurlHdivError: 0.0191441
TwallDDRCore: 0.260026
TprocDDRCore: 3.07
TwallModel: 6.44676
TprocModel: 32.9
TwallSolve: 2.74526
TprocSolve: 8.29


==> dat/compl/Voro-small-1_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 2
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 22386
DimXDiv: 13272
EnergyError: 0.0713294
HcurlHdivError: 0.0104008
TwallDDRCore: 0.465406
TprocDDRCore: 5.78
TwallModel: 11.9677
TprocModel: 62.6
TwallSolve: 6.83668
TprocSolve: 22.28


==> dat/compl/Voro-small-1_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 2
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 36474
DimXDiv: 21376
EnergyError: 0.0424302
HcurlHdivError: 0.00622003
TwallDDRCore: 0.736906
TprocDDRCore: 9.75
TwallModel: 20.9253
TprocModel: 110.97
TwallSolve: 18.3667
TprocSolve: 63.56


==> dat/compl/Voro-small-1_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.131729      1.51          3.13826     15.25       0.8584      3.03
0.260026      3.07          6.44676     32.9        2.74526     8.29
0.465406      5.78          11.9677     62.6        6.83668     22.28
0.736906      9.75          20.9253     110.97      18.3667     63.56


==> dat/compl/Voro-small-1_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
3    0.58902   66       402      674      11102     6990     0.0659843    --    0.0076978       --
3    0.460131  130      811      1364     22301     13960    0.0232863    4.22  0.00315163      3.62
3    0.364984  228      1452     2450     39788     24780    0.0093358    3.95  0.00129693      3.83
3    0.317082  356      2376     4042     64624     39780    0.00472753   4.84  0.000639561     5.02


==> dat/compl/Voro-small-1_3/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 3
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 11102
DimXDiv: 6990
EnergyError: 0.0659843
HcurlHdivError: 0.0076978
TwallDDRCore: 0.626454
TprocDDRCore: 7.44
TwallModel: 14.1063
TprocModel: 98.68
TwallSolve: 2.44518
TprocSolve: 7.48


==> dat/compl/Voro-small-1_3/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 3
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 22301
DimXDiv: 13960
EnergyError: 0.0232863
HcurlHdivError: 0.00315163
TwallDDRCore: 1.31583
TprocDDRCore: 15.74
TwallModel: 30.506
TprocModel: 223.36
TwallSolve: 8.11256
TprocSolve: 25.54


==> dat/compl/Voro-small-1_3/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 3
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 39788
DimXDiv: 24780
EnergyError: 0.0093358
HcurlHdivError: 0.00129693
TwallDDRCore: 2.32999
TprocDDRCore: 29.43
TwallModel: 55.74
TprocModel: 432.64
TwallSolve: 20.3198
TprocSolve: 86.87


==> dat/compl/Voro-small-1_3/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 3
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 64624
DimXDiv: 39780
EnergyError: 0.00472753
HcurlHdivError: 0.000639561
TwallDDRCore: 3.82424
TprocDDRCore: 51.2
TwallModel: 94.7851
TprocModel: 783.05
TwallSolve: 53.798
TprocSolve: 237.39


==> dat/compl/Voro-small-1_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.626454      7.44          14.1063     98.68       2.44518     7.48
1.31583       15.74         30.506      223.36      8.11256     25.54
2.32999       29.43         55.74       432.64      20.3198     86.87
3.82424       51.2          94.7851     783.05      53.798      237.39


==> dat/orth/Cubic-Cells_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
0    0.866025  8        36       54       54        36       6.84516      --    0.671619        --
0    0.433013  64       240      300      300       240      2.18273      1.65  0.291557        1.20
0    0.216506  512      1728     1944     1944      1728     0.505693     2.11  0.0895984       1.70
0    0.108253  4096     13056    13872    13872     13056    0.119559     2.08  0.0237785       1.91


==> dat/orth/Cubic-Cells_0/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 0
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 54
DimXDiv: 36
EnergyError: 6.84516
HcurlHdivError: 0.671619
TwallDDRCore: 0.00195124
TprocDDRCore: 0
TwallModel: 0.00569301
TprocModel: 0.01
TwallSolve: 0.0225832
TprocSolve: 0.08


==> dat/orth/Cubic-Cells_0/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 300
DimXDiv: 240
EnergyError: 2.18273
HcurlHdivError: 0.291557
TwallDDRCore: 0.00271836
TprocDDRCore: 0.03
TwallModel: 0.0113808
TprocModel: 0.07
TwallSolve: 0.025729
TprocSolve: 0.1


==> dat/orth/Cubic-Cells_0/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 1944
DimXDiv: 1728
EnergyError: 0.505693
HcurlHdivError: 0.0895984
TwallDDRCore: 0.0141497
TprocDDRCore: 0.17
TwallModel: 0.0786444
TprocModel: 0.51
TwallSolve: 0.05883
TprocSolve: 0.21


==> dat/orth/Cubic-Cells_0/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 0
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 13872
DimXDiv: 13056
EnergyError: 0.119559
HcurlHdivError: 0.0237785
TwallDDRCore: 0.0924153
TprocDDRCore: 1.38
TwallModel: 0.673979
TprocModel: 4.1
TwallSolve: 0.437334
TprocSolve: 1.61


==> dat/orth/Cubic-Cells_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00195124    0             0.00569301  0.01        0.0225832   0.08
0.00271836    0.03          0.0113808   0.07        0.025729    0.1
0.0141497     0.17          0.0786444   0.51        0.05883     0.21
0.0924153     1.38          0.673979    4.1         0.437334    1.61


==> dat/orth/Cubic-Cells_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
1    0.866025  8        36       54       248       156      4.44023      --    0.518213        --
1    0.433013  64       240      300      1576      1104     0.967741     2.20  0.132699        1.97
1    0.216506  512      1728     1944     11120     8256     0.162779     2.57  0.0212147       2.65
1    0.108253  4096     13056    13872    83296     63744    0.023474     2.79  0.00286636      2.89


==> dat/orth/Cubic-Cells_1/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 1
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 248
DimXDiv: 156
EnergyError: 4.44023
HcurlHdivError: 0.518213
TwallDDRCore: 0.00808315
TprocDDRCore: 0.01
TwallModel: 0.0448796
TprocModel: 0.05
TwallSolve: 0.0311036
TprocSolve: 0.11


==> dat/orth/Cubic-Cells_1/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 1
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 1576
DimXDiv: 1104
EnergyError: 0.967741
HcurlHdivError: 0.132699
TwallDDRCore: 0.0106092
TprocDDRCore: 0.15
TwallModel: 0.128844
TprocModel: 0.55
TwallSolve: 0.0563781
TprocSolve: 0.22


==> dat/orth/Cubic-Cells_1/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 1
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 11120
DimXDiv: 8256
EnergyError: 0.162779
HcurlHdivError: 0.0212147
TwallDDRCore: 0.0739089
TprocDDRCore: 1.1
TwallModel: 1.13758
TprocModel: 4.45
TwallSolve: 0.316422
TprocSolve: 1.39


==> dat/orth/Cubic-Cells_1/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 1
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 83296
DimXDiv: 63744
EnergyError: 0.023474
HcurlHdivError: 0.00286636
TwallDDRCore: 0.549664
TprocDDRCore: 8.59
TwallModel: 9.12011
TprocModel: 35.52
TwallSolve: 4.27782
TprocSolve: 21.62


==> dat/orth/Cubic-Cells_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00808315    0.01          0.0448796   0.05        0.0311036   0.11
0.0106092     0.15          0.128844    0.55        0.0563781   0.22
0.0739089     1.1           1.13758     4.45        0.316422    1.39
0.549664      8.59          9.12011     35.52       4.27782     21.62


==> dat/orth/Cubic-Cells_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
2    0.866025  8        36       54       570       376      1.90872      --    0.271426        --
2    0.433013  64       240      300      3780      2720     0.203804     3.23  0.0337994       3.01
2    0.216506  512      1728     1944     27336     20608    0.0239343    3.09  0.00356353      3.25
2    0.108253  4096     13056    13872    207504    160256   0.0029718    3.01  0.000403737     3.14


==> dat/orth/Cubic-Cells_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 2
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 570
DimXDiv: 376
EnergyError: 1.90872
HcurlHdivError: 0.271426
TwallDDRCore: 0.0460659
TprocDDRCore: 0.06
TwallModel: 0.39994
TprocModel: 0.42
TwallSolve: 0.0427142
TprocSolve: 0.18


==> dat/orth/Cubic-Cells_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 2
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 3780
DimXDiv: 2720
EnergyError: 0.203804
HcurlHdivError: 0.0337994
TwallDDRCore: 0.0576032
TprocDDRCore: 0.87
TwallModel: 0.853898
TprocModel: 5.95
TwallSolve: 0.165037
TprocSolve: 0.67


==> dat/orth/Cubic-Cells_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 2
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 27336
DimXDiv: 20608
EnergyError: 0.0239343
HcurlHdivError: 0.00356353
TwallDDRCore: 0.428399
TprocDDRCore: 6.73
TwallModel: 7.1076
TprocModel: 47.98
TwallSolve: 1.37946
TprocSolve: 5.38


==> dat/orth/Cubic-Cells_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 2
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 207504
DimXDiv: 160256
EnergyError: 0.0029718
HcurlHdivError: 0.000403737
TwallDDRCore: 3.38241
TprocDDRCore: 53.69
TwallModel: 59.7795
TprocModel: 433.27
TwallSolve: 27.0321
TprocSolve: 149.07


==> dat/orth/Cubic-Cells_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0460659     0.06          0.39994     0.42        0.0427142   0.18
0.0576032     0.87          0.853898    5.95        0.165037    0.67
0.428399      6.73          7.1076      47.98       1.37946     5.38
3.38241       53.69         59.7795     433.27      27.0321     149.07


==> dat/orth/Cubic-Cells_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
3    0.866025  8        36       54       1044      720      0.738405     --    0.0945336       --
3    0.433013  64       240      300      7104      5280     0.0494422    3.90  0.00617059      3.94
3    0.216506  512      1728     1944     52128     40320    0.00318352   3.96  0.000366869     4.07
3    0.108253  4096     13056    13872    398784    314880   0.000200099  3.99  2.23103e-05     4.04


==> dat/orth/Cubic-Cells_3/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 3
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 1044
DimXDiv: 720
EnergyError: 0.738405
HcurlHdivError: 0.0945336
TwallDDRCore: 0.176542
TprocDDRCore: 0.23
TwallModel: 6.31851
TprocModel: 6.4
TwallSolve: 0.0878874
TprocSolve: 0.28


==> dat/orth/Cubic-Cells_3/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 3
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 7104
DimXDiv: 5280
EnergyError: 0.0494422
HcurlHdivError: 0.00617059
TwallDDRCore: 0.220488
TprocDDRCore: 3.39
TwallModel: 8.48045
TprocModel: 103.55
TwallSolve: 0.49934
TprocSolve: 1.88


==> dat/orth/Cubic-Cells_3/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 3
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 52128
DimXDiv: 40320
EnergyError: 0.00318352
HcurlHdivError: 0.000366869
TwallDDRCore: 1.68315
TprocDDRCore: 26.74
TwallModel: 69.0241
TprocModel: 888.77
TwallSolve: 5.29418
TprocSolve: 16.7


==> dat/orth/Cubic-Cells_3/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 3
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 398784
DimXDiv: 314880
EnergyError: 0.000200099
HcurlHdivError: 2.23103e-05
TwallDDRCore: 14.5342
TprocDDRCore: 231.55
TwallModel: 570.482
TprocModel: 7384.58
TwallSolve: 141.689
TprocSolve: 761.72


==> dat/orth/Cubic-Cells_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.176542      0.23          6.31851     6.4         0.0878874   0.28
0.220488      3.39          8.48045     103.55      0.49934     1.88
1.68315       26.74         69.0241     888.77      5.29418     16.7
14.5342       231.55        570.482     7384.58     141.689     761.72


==> dat/orth/Tetgen-Cube-0_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
0    1.22501   19       52       48       48        52       11.5878      --    0.582092        --
0    0.558943  216      496      354      354       496      1.62749      2.50  0.220281        1.24
0    0.499828  408      913      628      628       913      1.16113      3.02  0.184046        1.61
0    0.39203   816      1805     1217     1217      1805     0.971431     0.73  0.177598        0.15
0    0.313068  1504     3261     2139     2139      3261     0.597124     2.16  0.125957        1.53
0    0.256759  2925     6228     3965     3965      6228     0.48338      1.07  0.108082        0.77


==> dat/orth/Tetgen-Cube-0_0/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 0
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 48
DimXDiv: 52
EnergyError: 11.5878
HcurlHdivError: 0.582092
TwallDDRCore: 0.0020623
TprocDDRCore: 0.01
TwallModel: 0.00320211
TprocModel: 0.02
TwallSolve: 0.0828568
TprocSolve: 0.2


==> dat/orth/Tetgen-Cube-0_0/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 354
DimXDiv: 496
EnergyError: 1.62749
HcurlHdivError: 0.220281
TwallDDRCore: 0.00342248
TprocDDRCore: 0.04
TwallModel: 0.0343942
TprocModel: 0.13
TwallSolve: 0.0278734
TprocSolve: 0.1


==> dat/orth/Tetgen-Cube-0_0/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 628
DimXDiv: 913
EnergyError: 1.16113
HcurlHdivError: 0.184046
TwallDDRCore: 0.00524024
TprocDDRCore: 0.06
TwallModel: 0.0271351
TprocModel: 0.21
TwallSolve: 0.0341939
TprocSolve: 0.12


==> dat/orth/Tetgen-Cube-0_0/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 1217
DimXDiv: 1805
EnergyError: 0.971431
HcurlHdivError: 0.177598
TwallDDRCore: 0.0092447
TprocDDRCore: 0.12
TwallModel: 0.0486993
TprocModel: 0.42
TwallSolve: 0.0455015
TprocSolve: 0.15


==> dat/orth/Tetgen-Cube-0_0/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 2139
DimXDiv: 3261
EnergyError: 0.597124
HcurlHdivError: 0.125957
TwallDDRCore: 0.0162993
TprocDDRCore: 0.23
TwallModel: 0.10349
TprocModel: 0.76
TwallSolve: 0.0645542
TprocSolve: 0.21


==> dat/orth/Tetgen-Cube-0_0/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 3965
DimXDiv: 6228
EnergyError: 0.48338
HcurlHdivError: 0.108082
TwallDDRCore: 0.0298648
TprocDDRCore: 0.45
TwallModel: 0.175406
TprocModel: 1.48
TwallSolve: 0.110566
TprocSolve: 0.36


==> dat/orth/Tetgen-Cube-0_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0020623     0.01          0.00320211  0.02        0.0828568   0.2
0.00342248    0.04          0.0343942   0.13        0.0278734   0.1
0.00524024    0.06          0.0271351   0.21        0.0341939   0.12
0.0092447     0.12          0.0486993   0.42        0.0455015   0.15
0.0162993     0.23          0.10349     0.76        0.0645542   0.21
0.0298648     0.45          0.175406    1.48        0.110566    0.36


==> dat/orth/Tetgen-Cube-0_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
1    1.22501   19       52       48       328       270      7.17467      --    0.907306        --
1    0.558943  216      496      354      3060      2784     0.712461     2.94  0.192305        1.98
1    0.499828  408      913      628      5627      5187     0.577689     1.88  0.157605        1.78
1    0.39203   816      1805     1217     11113     10311    0.406864     1.44  0.12991         0.80
1    0.313068  1504     3261     2139     20077     18807    0.22483      2.64  0.0836562       1.96
1    0.256759  2925     6228     3965     38314     36234    0.156589     1.82  0.0658267       1.21


==> dat/orth/Tetgen-Cube-0_1/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 1
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 328
DimXDiv: 270
EnergyError: 7.17467
HcurlHdivError: 0.907306
TwallDDRCore: 0.0026493
TprocDDRCore: 0.01
TwallModel: 0.0189329
TprocModel: 0.07
TwallSolve: 0.0267152
TprocSolve: 0.1


==> dat/orth/Tetgen-Cube-0_1/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 3060
DimXDiv: 2784
EnergyError: 0.712461
HcurlHdivError: 0.192305
TwallDDRCore: 0.00987634
TprocDDRCore: 0.12
TwallModel: 0.184496
TprocModel: 0.74
TwallSolve: 0.0749364
TprocSolve: 0.3


==> dat/orth/Tetgen-Cube-0_1/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 5627
DimXDiv: 5187
EnergyError: 0.577689
HcurlHdivError: 0.157605
TwallDDRCore: 0.0195276
TprocDDRCore: 0.22
TwallModel: 0.354747
TprocModel: 1.41
TwallSolve: 0.127447
TprocSolve: 0.48


==> dat/orth/Tetgen-Cube-0_1/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 11113
DimXDiv: 10311
EnergyError: 0.406864
HcurlHdivError: 0.12991
TwallDDRCore: 0.0319755
TprocDDRCore: 0.46
TwallModel: 0.789445
TprocModel: 2.88
TwallSolve: 0.264052
TprocSolve: 1.02


==> dat/orth/Tetgen-Cube-0_1/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 20077
DimXDiv: 18807
EnergyError: 0.22483
HcurlHdivError: 0.0836562
TwallDDRCore: 0.0585033
TprocDDRCore: 0.85
TwallModel: 1.43764
TprocModel: 5.29
TwallSolve: 0.44161
TprocSolve: 1.83


==> dat/orth/Tetgen-Cube-0_1/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 38314
DimXDiv: 36234
EnergyError: 0.156589
HcurlHdivError: 0.0658267
TwallDDRCore: 0.109789
TprocDDRCore: 1.63
TwallModel: 2.69315
TprocModel: 10.17
TwallSolve: 0.985679
TprocSolve: 4.5


==> dat/orth/Tetgen-Cube-0_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0026493     0.01          0.0189329   0.07        0.0267152   0.1
0.00987634    0.12          0.184496    0.74        0.0749364   0.3
0.0195276     0.22          0.354747    1.41        0.127447    0.48
0.0319755     0.46          0.789445    2.88        0.264052    1.02
0.0585033     0.85          1.43764     5.29        0.44161     1.83
0.109789      1.63          2.69315     10.17       0.985679    4.5


==> dat/orth/Tetgen-Cube-0_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
2    1.22501   19       52       48       845       692      3.9165       --    0.552071        --
2    0.558943  216      496      354      8270      7296     0.269248     3.41  0.0500988       3.06
2    0.499828  408      913      628      15308     13638    0.158398     4.75  0.0371135       2.68
2    0.39203   816      1805     1217     30331     27150    0.0884552    2.40  0.0251215       1.61
2    0.313068  1504     3261     2139     55065     49646    0.040609     3.46  0.0121085       3.24
2    0.256759  2925     6228     3965     105594    95868    0.0238056    2.69  0.00836077      1.87


==> dat/orth/Tetgen-Cube-0_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 2
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 845
DimXDiv: 692
EnergyError: 3.9165
HcurlHdivError: 0.552071
TwallDDRCore: 0.00580825
TprocDDRCore: 0.04
TwallModel: 0.108362
TprocModel: 0.43
TwallSolve: 0.0543564
TprocSolve: 0.18


==> dat/orth/Tetgen-Cube-0_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 8270
DimXDiv: 7296
EnergyError: 0.269248
HcurlHdivError: 0.0500988
TwallDDRCore: 0.0328117
TprocDDRCore: 0.45
TwallModel: 1.17933
TprocModel: 5.01
TwallSolve: 0.260501
TprocSolve: 1.05


==> dat/orth/Tetgen-Cube-0_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 15308
DimXDiv: 13638
EnergyError: 0.158398
HcurlHdivError: 0.0371135
TwallDDRCore: 0.0604705
TprocDDRCore: 0.83
TwallModel: 2.23515
TprocModel: 9.46
TwallSolve: 0.528483
TprocSolve: 2.09


==> dat/orth/Tetgen-Cube-0_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 30331
DimXDiv: 27150
EnergyError: 0.0884552
HcurlHdivError: 0.0251215
TwallDDRCore: 0.112805
TprocDDRCore: 1.67
TwallModel: 4.64539
TprocModel: 19.12
TwallSolve: 1.1885
TprocSolve: 4.15


==> dat/orth/Tetgen-Cube-0_2/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 55065
DimXDiv: 49646
EnergyError: 0.040609
HcurlHdivError: 0.0121085
TwallDDRCore: 0.201261
TprocDDRCore: 3.07
TwallModel: 8.40625
TprocModel: 35.07
TwallSolve: 2.23979
TprocSolve: 7.97


==> dat/orth/Tetgen-Cube-0_2/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 105594
DimXDiv: 95868
EnergyError: 0.0238056
HcurlHdivError: 0.00836077
TwallDDRCore: 0.391722
TprocDDRCore: 5.93
TwallModel: 16.1369
TprocModel: 68.06
TwallSolve: 5.2253
TprocSolve: 19.81


==> dat/orth/Tetgen-Cube-0_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00580825    0.04          0.108362    0.43        0.0543564   0.18
0.0328117     0.45          1.17933     5.01        0.260501    1.05
0.0604705     0.83          2.23515     9.46        0.528483    2.09
0.112805      1.67          4.64539     19.12       1.1885      4.15
0.201261      3.07          8.40625     35.07       2.23979     7.97
0.391722      5.93          16.1369     68.06       5.2253      19.81


==> dat/orth/Tetgen-Cube-0_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
3    1.22501   19       52       48       1656      1375     2.42382      --    0.293025        --
3    0.558943  216      496      354      16632     14680    0.0473063    5.02  0.00608311      4.94
3    0.499828  408      913      628      30895     27490    0.0245235    5.88  0.00334313      5.36
3    0.39203   816      1805     1217     61319     54770    0.0108921    3.34  0.00191022      2.30
3    0.313068  1504     3261     2139     111615    100290   0.0037131    4.78  0.000745747     4.18
3    0.256759  2925     6228     3965     214580    193905   0.00161449   4.20  0.000379462     3.41


==> dat/orth/Tetgen-Cube-0_3/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 3
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 1656
DimXDiv: 1375
EnergyError: 2.42382
HcurlHdivError: 0.293025
TwallDDRCore: 0.0161057
TprocDDRCore: 0.14
TwallModel: 0.664874
TprocModel: 3.51
TwallSolve: 0.136244
TprocSolve: 0.38


==> dat/orth/Tetgen-Cube-0_3/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 3
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 16632
DimXDiv: 14680
EnergyError: 0.0473063
HcurlHdivError: 0.00608311
TwallDDRCore: 0.10343
TprocDDRCore: 1.53
TwallModel: 5.92856
TprocModel: 42.08
TwallSolve: 1.01734
TprocSolve: 3.43


==> dat/orth/Tetgen-Cube-0_3/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 3
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 30895
DimXDiv: 27490
EnergyError: 0.0245235
HcurlHdivError: 0.00334313
TwallDDRCore: 0.191899
TprocDDRCore: 2.89
TwallModel: 11.1457
TprocModel: 79.75
TwallSolve: 1.85061
TprocSolve: 5.46


==> dat/orth/Tetgen-Cube-0_3/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 3
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 61319
DimXDiv: 54770
EnergyError: 0.0108921
HcurlHdivError: 0.00191022
TwallDDRCore: 0.375102
TprocDDRCore: 5.78
TwallModel: 23.1482
TprocModel: 168.93
TwallSolve: 3.96921
TprocSolve: 11.1


==> dat/orth/Tetgen-Cube-0_3/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 3
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 111615
DimXDiv: 100290
EnergyError: 0.0037131
HcurlHdivError: 0.000745747
TwallDDRCore: 0.6727
TprocDDRCore: 10.5
TwallModel: 41.5425
TprocModel: 312.16
TwallSolve: 8.98296
TprocSolve: 30.49


==> dat/orth/Tetgen-Cube-0_3/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 3
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 214580
DimXDiv: 193905
EnergyError: 0.00161449
HcurlHdivError: 0.000379462
TwallDDRCore: 1.29369
TprocDDRCore: 20.3
TwallModel: 80.339
TprocModel: 618.63
TwallSolve: 20.4103
TprocSolve: 76.37


==> dat/orth/Tetgen-Cube-0_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0161057     0.14          0.664874    3.51        0.136244    0.38
0.10343       1.53          5.92856     42.08       1.01734     3.43
0.191899      2.89          11.1457     79.75       1.85061     5.46
0.375102      5.78          23.1482     168.93      3.96921     11.1
0.6727        10.5          41.5425     312.16      8.98296     30.49
1.29369       20.3          80.339      618.63      20.4103     76.37


==> dat/orth/Voro-small-0_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
0    0.826611  27       162      272      272       162      9.71212      --    0.591579        --
0    0.454124  125      800      1352     1352      800      2.64199      2.17  0.267195        1.33
0    0.305313  343      2351     4018     4018      2351     1.25691      1.87  0.144138        1.55
0    0.221382  729      5096     8736     8736      5096     0.797497     1.42  0.0920518       1.40
0    0.176754  1331     9507     16354    16354     9507     0.56435      1.54  0.0642763       1.60
0    0.150004  2197     15969    27546    27546     15969    0.43369      1.60  0.0477609       1.81


==> dat/orth/Voro-small-0_0/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 272
DimXDiv: 162
EnergyError: 9.71212
HcurlHdivError: 0.591579
TwallDDRCore: 0.0052576
TprocDDRCore: 0.02
TwallModel: 0.0230202
TprocModel: 0.08
TwallSolve: 0.0326748
TprocSolve: 0.11


==> dat/orth/Voro-small-0_0/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 1352
DimXDiv: 800
EnergyError: 2.64199
HcurlHdivError: 0.267195
TwallDDRCore: 0.0122852
TprocDDRCore: 0.13
TwallModel: 0.0963062
TprocModel: 0.39
TwallSolve: 0.0862197
TprocSolve: 0.3


==> dat/orth/Voro-small-0_0/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 4018
DimXDiv: 2351
EnergyError: 1.25691
HcurlHdivError: 0.144138
TwallDDRCore: 0.0316123
TprocDDRCore: 0.37
TwallModel: 0.323992
TprocModel: 1.26
TwallSolve: 0.270904
TprocSolve: 0.95


==> dat/orth/Voro-small-0_0/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 8736
DimXDiv: 5096
EnergyError: 0.797497
HcurlHdivError: 0.0920518
TwallDDRCore: 0.0646205
TprocDDRCore: 0.8
TwallModel: 0.81539
TprocModel: 2.9
TwallSolve: 0.717938
TprocSolve: 2.72


==> dat/orth/Voro-small-0_0/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 16354
DimXDiv: 9507
EnergyError: 0.56435
HcurlHdivError: 0.0642763
TwallDDRCore: 0.125427
TprocDDRCore: 1.51
TwallModel: 1.56496
TprocModel: 5.7
TwallSolve: 1.80406
TprocSolve: 7.56


==> dat/orth/Voro-small-0_0/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 27546
DimXDiv: 15969
EnergyError: 0.43369
HcurlHdivError: 0.0477609
TwallDDRCore: 0.205063
TprocDDRCore: 2.54
TwallModel: 2.71754
TprocModel: 9.89
TwallSolve: 4.01433
TprocSolve: 17.94


==> dat/orth/Voro-small-0_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0052576     0.02          0.0230202   0.08        0.0326748   0.11
0.0122852     0.13          0.0963062   0.39        0.0862197   0.3
0.0316123     0.37          0.323992    1.26        0.270904    0.95
0.0646205     0.8           0.81539     2.9         0.717938    2.72
0.125427      1.51          1.56496     5.7         1.80406     7.56
0.205063      2.54          2.71754     9.89        4.01433     17.94


==> dat/orth/Voro-small-0_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
1    0.826611  27       162      272      1138      648      2.49739      --    0.293381        --
1    0.454124  125      800      1352     5604      3150     0.698248     2.13  0.0975668       1.84
1    0.305313  343      2351     4018     16461     9111     0.292076     2.20  0.0408821       2.19
1    0.221382  729      5096     8736     35676     19662    0.168442     1.71  0.0215233       2.00
1    0.176754  1331     9507     16354    66553     36507    0.105914     2.06  0.013374        2.11
1    0.150004  2197     15969    27546    111787    61089    0.071207     2.42  0.00899357      2.42


==> dat/orth/Voro-small-0_1/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 1138
DimXDiv: 648
EnergyError: 2.49739
HcurlHdivError: 0.293381
TwallDDRCore: 0.0305681
TprocDDRCore: 0.15
TwallModel: 0.237788
TprocModel: 0.57
TwallSolve: 0.0945654
TprocSolve: 0.32


==> dat/orth/Voro-small-0_1/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 5604
DimXDiv: 3150
EnergyError: 0.698248
HcurlHdivError: 0.0975668
TwallDDRCore: 0.0744034
TprocDDRCore: 0.89
TwallModel: 1.1606
TprocModel: 4.05
TwallSolve: 0.449547
TprocSolve: 1.89


==> dat/orth/Voro-small-0_1/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 16461
DimXDiv: 9111
EnergyError: 0.292076
HcurlHdivError: 0.0408821
TwallDDRCore: 0.214491
TprocDDRCore: 2.71
TwallModel: 4.01328
TprocModel: 13.6
TwallSolve: 2.26994
TprocSolve: 10.06


==> dat/orth/Voro-small-0_1/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 35676
DimXDiv: 19662
EnergyError: 0.168442
HcurlHdivError: 0.0215233
TwallDDRCore: 0.453693
TprocDDRCore: 5.94
TwallModel: 8.66913
TprocModel: 30.66
TwallSolve: 7.66074
TprocSolve: 41.18


==> dat/orth/Voro-small-0_1/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 66553
DimXDiv: 36507
EnergyError: 0.105914
HcurlHdivError: 0.013374
TwallDDRCore: 0.871007
TprocDDRCore: 11.45
TwallModel: 16.5391
TprocModel: 60.29
TwallSolve: 26.5922
TprocSolve: 162.72


==> dat/orth/Voro-small-0_1/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 111787
DimXDiv: 61089
EnergyError: 0.071207
HcurlHdivError: 0.00899357
TwallDDRCore: 1.44682
TprocDDRCore: 19.45
TwallModel: 28.6078
TprocModel: 104.86
TwallSolve: 71.0832
TprocSolve: 476.75


==> dat/orth/Voro-small-0_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0305681     0.15          0.237788    0.57        0.0945654   0.32
0.0744034     0.89          1.1606      4.05        0.449547    1.89
0.214491      2.71          4.01328     13.6        2.26994     10.06
0.453693      5.94          8.66913     30.66       7.66074     41.18
0.871007      11.45         16.5391     60.29       26.5922     162.72
1.44682       19.45         28.6078     104.86      71.0832     476.75


==> dat/orth/Voro-small-0_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
2    0.826611  27       162      272      2517      1512     1.10071      --    0.107037        --
2    0.454124  125      800      1352     12331     7300     0.146538     3.37  0.0188995       2.90
2    0.305313  343      2351     4018     36007     20966    0.0428851    3.09  0.00614822      2.83
2    0.221382  729      5096     8736     77911     45156    0.0200696    2.36  0.00273244      2.52
2    0.176754  1331     9507     16354    145083    83662    0.0106628    2.81  0.00143269      2.87
2    0.150004  2197     15969    27546    243345    139754   0.00620962   3.29  0.00085346      3.16


==> dat/orth/Voro-small-0_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 2517
DimXDiv: 1512
EnergyError: 1.10071
HcurlHdivError: 0.107037
TwallDDRCore: 0.20783
TprocDDRCore: 0.87
TwallModel: 2.01646
TprocModel: 6.07
TwallSolve: 0.257266
TprocSolve: 0.9


==> dat/orth/Voro-small-0_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 12331
DimXDiv: 7300
EnergyError: 0.146538
HcurlHdivError: 0.0188995
TwallDDRCore: 0.449812
TprocDDRCore: 5.81
TwallModel: 7.02178
TprocModel: 45.16
TwallSolve: 1.76934
TprocSolve: 7.55


==> dat/orth/Voro-small-0_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 36007
DimXDiv: 20966
EnergyError: 0.0428851
HcurlHdivError: 0.00614822
TwallDDRCore: 1.31589
TprocDDRCore: 17.84
TwallModel: 23.6091
TprocModel: 153.18
TwallSolve: 10.8012
TprocSolve: 57.7


==> dat/orth/Voro-small-0_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 77911
DimXDiv: 45156
EnergyError: 0.0200696
HcurlHdivError: 0.00273244
TwallDDRCore: 2.87951
TprocDDRCore: 39.83
TwallModel: 53.9008
TprocModel: 367.91
TwallSolve: 47.2831
TprocSolve: 302.86


==> dat/orth/Voro-small-0_2/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 145083
DimXDiv: 83662
EnergyError: 0.0106628
HcurlHdivError: 0.00143269
TwallDDRCore: 5.48097
TprocDDRCore: 76.58
TwallModel: 103.371
TprocModel: 734.74
TwallSolve: 177.174
TprocSolve: 1203.96


==> dat/orth/Voro-small-0_2/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 243345
DimXDiv: 139754
EnergyError: 0.00620962
HcurlHdivError: 0.00085346
TwallDDRCore: 9.39707
TprocDDRCore: 133.43
TwallModel: 176.436
TprocModel: 1282.02
TwallSolve: 705.672
TprocSolve: 4505.26


==> dat/orth/Voro-small-0_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.20783       0.87          2.01646     6.07        0.257266    0.9
0.449812      5.81          7.02178     45.16       1.76934     7.55
1.31589       17.84         23.6091     153.18      10.8012     57.7
2.87951       39.83         53.9008     367.91      47.2831     302.86
5.48097       76.58         103.371     734.74      177.174     1203.96
9.39707       133.43        176.436     1282.02     705.672     4505.26


==> dat/orth/Voro-small-1_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
0    0.58902   66       402      674      674       402      4.00358      --    0.375133        --
0    0.460131  130      811      1364     1364      811      2.38248      2.10  0.249079        1.66
0    0.364984  228      1452     2450     2450      1452     1.58429      1.76  0.17922         1.42
0    0.317082  356      2376     4042     4042      2376     1.25683      1.65  0.145297        1.49


==> dat/orth/Voro-small-1_0/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 0
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 674
DimXDiv: 402
EnergyError: 4.00358
HcurlHdivError: 0.375133
TwallDDRCore: 0.00766029
TprocDDRCore: 0.07
TwallModel: 0.0431852
TprocModel: 0.17
TwallSolve: 0.110313
TprocSolve: 0.3


==> dat/orth/Voro-small-1_0/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 0
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 1364
DimXDiv: 811
EnergyError: 2.38248
HcurlHdivError: 0.249079
TwallDDRCore: 0.0129234
TprocDDRCore: 0.13
TwallModel: 0.0947646
TprocModel: 0.37
TwallSolve: 0.0808648
TprocSolve: 0.29


==> dat/orth/Voro-small-1_0/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 0
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 2450
DimXDiv: 1452
EnergyError: 1.58429
HcurlHdivError: 0.17922
TwallDDRCore: 0.0217457
TprocDDRCore: 0.24
TwallModel: 0.17959
TprocModel: 0.71
TwallSolve: 0.150183
TprocSolve: 0.5


==> dat/orth/Voro-small-1_0/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 0
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 4042
DimXDiv: 2376
EnergyError: 1.25683
HcurlHdivError: 0.145297
TwallDDRCore: 0.0308026
TprocDDRCore: 0.36
TwallModel: 0.308457
TprocModel: 1.22
TwallSolve: 0.278503
TprocSolve: 0.86


==> dat/orth/Voro-small-1_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00766029    0.07          0.0431852   0.17        0.110313    0.3
0.0129234     0.13          0.0947646   0.37        0.0808648   0.29
0.0217457     0.24          0.17959     0.71        0.150183    0.5
0.0308026     0.36          0.308457    1.22        0.278503    0.86


==> dat/orth/Voro-small-1_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
1    0.58902   66       402      674      2818      1602     1.2461       --    0.151982        --
1    0.460131  130      811      1364     5681      3213     0.666829     2.53  0.100081        1.69
1    0.364984  228      1452     2450     10168     5724     0.410926     2.09  0.0607183       2.16
1    0.317082  356      2376     4042     16636     9264     0.284998     2.60  0.0422734       2.57


==> dat/orth/Voro-small-1_1/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 1
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 2818
DimXDiv: 1602
EnergyError: 1.2461
HcurlHdivError: 0.151982
TwallDDRCore: 0.039548
TprocDDRCore: 0.41
TwallModel: 0.521793
TprocModel: 1.75
TwallSolve: 0.265949
TprocSolve: 0.81


==> dat/orth/Voro-small-1_1/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 1
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 5681
DimXDiv: 3213
EnergyError: 0.666829
HcurlHdivError: 0.100081
TwallDDRCore: 0.0793321
TprocDDRCore: 0.86
TwallModel: 1.12073
TprocModel: 3.82
TwallSolve: 0.593042
TprocSolve: 1.92


==> dat/orth/Voro-small-1_1/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 1
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 10168
DimXDiv: 5724
EnergyError: 0.410926
HcurlHdivError: 0.0607183
TwallDDRCore: 0.129324
TprocDDRCore: 1.53
TwallModel: 2.06848
TprocModel: 7.21
TwallSolve: 1.42258
TprocSolve: 4.78


==> dat/orth/Voro-small-1_1/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 1
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 16636
DimXDiv: 9264
EnergyError: 0.284998
HcurlHdivError: 0.0422734
TwallDDRCore: 0.205594
TprocDDRCore: 2.61
TwallModel: 3.71505
TprocModel: 12.94
TwallSolve: 3.34392
TprocSolve: 10.61


==> dat/orth/Voro-small-1_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.039548      0.41          0.521793    1.75        0.265949    0.81
0.0793321     0.86          1.12073     3.82        0.593042    1.92
0.129324      1.53          2.06848     7.21        1.42258     4.78
0.205594      2.61          3.71505     12.94       3.34392     10.61


==> dat/orth/Voro-small-1_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
2    0.58902   66       402      674      6228      3732     0.317483     --    0.0413508       --
2    0.460131  130      811      1364     12530     7466     0.140312     3.31  0.0191612       3.11
2    0.364984  228      1452     2450     22386     13272    0.0710491    2.94  0.0104112       2.63
2    0.317082  356      2376     4042     36474     21376    0.0422411    3.70  0.00622694      3.65


==> dat/orth/Voro-small-1_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 2
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 6228
DimXDiv: 3732
EnergyError: 0.317483
HcurlHdivError: 0.0413508
TwallDDRCore: 0.221687
TprocDDRCore: 2.59
TwallModel: 3.22664
TprocModel: 19.43
TwallSolve: 0.788275
TprocSolve: 2.85


==> dat/orth/Voro-small-1_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 2
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 12530
DimXDiv: 7466
EnergyError: 0.140312
HcurlHdivError: 0.0191612
TwallDDRCore: 0.449117
TprocDDRCore: 5.38
TwallModel: 6.95693
TprocModel: 41.94
TwallSolve: 2.48429
TprocSolve: 7.78


==> dat/orth/Voro-small-1_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 2
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 22386
DimXDiv: 13272
EnergyError: 0.0710491
HcurlHdivError: 0.0104112
TwallDDRCore: 0.790683
TprocDDRCore: 10.02
TwallModel: 13.1318
TprocModel: 81.17
TwallSolve: 5.76219
TprocSolve: 19.87


==> dat/orth/Voro-small-1_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 2
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 36474
DimXDiv: 21376
EnergyError: 0.0422411
HcurlHdivError: 0.00622694
TwallDDRCore: 1.31033
TprocDDRCore: 17.38
TwallModel: 22.9542
TprocModel: 149.7
TwallSolve: 14.4697
TprocSolve: 55.08


==> dat/orth/Voro-small-1_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.221687      2.59          3.22664     19.43       0.788275    2.85
0.449117      5.38          6.95693     41.94       2.48429     7.78
0.790683      10.02         13.1318     81.17       5.76219     19.87
1.31033       17.38         22.9542     149.7       14.4697     55.08


==> dat/orth/Voro-small-1_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate    HcurlHdivError  Rate
3    0.58902   66       402      674      11102     6990     0.0655678    --      0.00768957      --
3    0.460131  130      811      1364     22301     13960    0.0232166    4.20    0.0031504       3.61
3    0.364984  228      1452     2450     39788     24780    0.00932502   3.94    0.00129695      3.83
3    0.317082  356      2376     4042     64624     39780    0.00472198   4.84    0.000639491     5.03


==> dat/orth/Voro-small-1_3/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 3
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 11102
DimXDiv: 6990
EnergyError: 0.0655678
HcurlHdivError: 0.00768957
TwallDDRCore: 0.908085
TprocDDRCore: 10.76
TwallModel: 35.3711
TprocModel: 361.02
TwallSolve: 2.50041
TprocSolve: 6.98


==> dat/orth/Voro-small-1_3/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 3
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 22301
DimXDiv: 13960
EnergyError: 0.0232166
HcurlHdivError: 0.0031504
TwallDDRCore: 1.79652
TprocDDRCore: 22.27
TwallModel: 73.789
TprocModel: 771.9
TwallSolve: 7.71964
TprocSolve: 24.83


==> dat/orth/Voro-small-1_3/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 3
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 39788
DimXDiv: 24780
EnergyError: 0.00932502
HcurlHdivError: 0.00129695
TwallDDRCore: 3.283
TprocDDRCore: 41.62
TwallModel: 136.717
TprocModel: 1486.51
TwallSolve: 19.7906
TprocSolve: 82.17


==> dat/orth/Voro-small-1_3/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 3
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 64624
DimXDiv: 39780
EnergyError: 1.2939
HcurlHdivError: 0.0497314
TwallDDRCore: 5.6306
TprocDDRCore: 73.8
TwallModel: 231.843
TprocModel: 2624.9
TwallSolve: 52.4938
TprocSolve: 229.49


==> dat/orth/Voro-small-1_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.908085      10.76         35.3711     361.02      2.50041     6.98
1.79652       22.27         73.789      771.9       7.71964     24.83
3.283         41.62         136.717     1486.51     19.7906     82.17
5.6306        73.8          231.843     2624.9      52.4938     229.49


==> dat/times-by-degree/degree0_compl_times.dat <==
Mesh           TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
Cubic-Cells    0.0468039     0.68          0.67246     4           0.414021    1.54
Tetgen-Cube-0  0.0130103     0.19          0.171007    1.46        0.108114    0.37
Voro-small-0   0.0932698     1.32          2.65059     9.72        4.03062     18.2
Voro-small-1   0.0154316     0.19          0.317776    1.22        0.263932    0.89


==> dat/times-by-degree/degree0_orth_times.dat <==
Mesh           TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
Cubic-Cells    0.0924153     1.38          0.673979    4.1         0.437334    1.61
Tetgen-Cube-0  0.0298648     0.45          0.175406    1.48        0.110566    0.36
Voro-small-0   0.205063      2.54          2.71754     9.89        4.01433     17.94
Voro-small-1   0.0308026     0.36          0.308457    1.22        0.278503    0.86


==> dat/times-by-degree/degree1_compl_times.dat <==
Mesh           TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
Cubic-Cells    0.303087      4.71          9.01741     35.89       4.20643     21.59
Tetgen-Cube-0  0.0424238     0.61          2.72439     10.41       0.915297    4.3
Voro-small-0   0.789086      11.47         29.3073     108.02      72.7075     482.14
Voro-small-1   0.120656      1.56          3.8514      13.5        2.51191     9.67


==> dat/times-by-degree/degree1_orth_times.dat <==
Mesh           TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
Cubic-Cells    0.549664      8.59          9.12011     35.52       4.27782     21.62
Tetgen-Cube-0  0.109789      1.63          2.69315     10.17       0.985679    4.5
Voro-small-0   1.44682       19.45         28.6078     104.86      71.0832     476.75
Voro-small-1   0.205594      2.61          3.71505     12.94       3.34392     10.61


==> dat/times-by-degree/degree2_compl_times.dat <==
Mesh           TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
Cubic-Cells    1.79489       28.42         53.2538     309.14      27.5252     155.44
Tetgen-Cube-0  0.158537      2.44          16.3133     63.74       6.84907     25.59
Voro-small-0   4.98788       73.22         152.584     962.47      708.698     4483.79
Voro-small-1   0.736906      9.75          20.9253     110.97      18.3667     63.56


==> dat/times-by-degree/degree2_orth_times.dat <==
Mesh           TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
Cubic-Cells    3.38241       53.69         59.7795     433.27      27.0321     149.07
Tetgen-Cube-0  0.391722      5.93          16.1369     68.06       5.2253      19.81
Voro-small-0   9.39707       133.43        176.436     1282.02     705.672     4505.26
Voro-small-1   1.31033       17.38         22.9542     149.7       14.4697     55.08


==> dat/times-by-degree/degree3_compl_times.dat <==
Mesh           TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
Cubic-Cells    9.00954       142.3         246.185     2093.17     151.533     789.34
Tetgen-Cube-0  0.647708      10            63.2421     326.3       32.3003     113.56
Voro-small-1   3.82424       51.2          94.7851     783.05      53.798      237.39


==> dat/times-by-degree/degree3_orth_times.dat <==
Mesh           TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
Cubic-Cells    14.5342       231.55        570.482     7384.58     141.689     761.72
Tetgen-Cube-0  1.29369       20.3          80.339      618.63      20.4103     76.37
Voro-small-1   5.6306        73.8          231.843     2624.9      52.4938     229.49


==> dat/times-by-mesh/Cubic-Cells_compl_times.dat <==
Degree  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0       0.0468039     0.68          0.67246     4           0.414021    1.54
1       0.303087      4.71          9.01741     35.89       4.20643     21.59
2       1.79489       28.42         53.2538     309.14      27.5252     155.44
3       9.00954       142.3         246.185     2093.17     151.533     789.34


==> dat/times-by-mesh/Cubic-Cells_orth_times.dat <==
Degree  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0       0.0924153     1.38          0.673979    4.1         0.437334    1.61
1       0.549664      8.59          9.12011     35.52       4.27782     21.62
2       3.38241       53.69         59.7795     433.27      27.0321     149.07
3       14.5342       231.55        570.482     7384.58     141.689     761.72


==> dat/times-by-mesh/Tetgen-Cube-0_compl_times.dat <==
Degree  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0       0.0130103     0.19          0.171007    1.46        0.108114    0.37
1       0.0424238     0.61          2.72439     10.41       0.915297    4.3
2       0.158537      2.44          16.3133     63.74       6.84907     25.59
3       0.647708      10            63.2421     326.3       32.3003     113.56


==> dat/times-by-mesh/Tetgen-Cube-0_orth_times.dat <==
Degree  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0       0.0298648     0.45          0.175406    1.48        0.110566    0.36
1       0.109789      1.63          2.69315     10.17       0.985679    4.5
2       0.391722      5.93          16.1369     68.06       5.2253      19.81
3       1.29369       20.3          80.339      618.63      20.4103     76.37


==> dat/times-by-mesh/Voro-small-0_compl_times.dat <==
Degree  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0       0.0932698     1.32          2.65059     9.72        4.03062     18.2
1       0.789086      11.47         29.3073     108.02      72.7075     482.14
2       4.98788       73.22         152.584     962.47      708.698     4483.79


==> dat/times-by-mesh/Voro-small-0_orth_times.dat <==
Degree  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0       0.205063      2.54          2.71754     9.89        4.01433     17.94
1       1.44682       19.45         28.6078     104.86      71.0832     476.75
2       9.39707       133.43        176.436     1282.02     705.672     4505.26


==> dat/times-by-mesh/Voro-small-1_compl_times.dat <==
Degree  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0       0.0154316     0.19          0.317776    1.22        0.263932    0.89
1       0.120656      1.56          3.8514      13.5        2.51191     9.67
2       0.736906      9.75          20.9253     110.97      18.3667     63.56
3       3.82424       51.2          94.7851     783.05      53.798      237.39


==> dat/times-by-mesh/Voro-small-1_orth_times.dat <==
Degree  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0       0.0308026     0.36          0.308457    1.22        0.278503    0.86
1       0.205594      2.61          3.71505     12.94       3.34392     10.61
2       1.31033       17.38         22.9542     149.7       14.4697     55.08
3       5.6306        73.8          231.843     2624.9      52.4938     229.49


==> dat_revision/compl/Cubic-Cells_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
0    0.866025  8        36       54       54        36       0.634797     --    0.634797        --
0    0.433013  64       240      300      300       240      0.273053     1.22  0.273053        1.22
0    0.216506  512      1728     1944     1944      1728     0.0837557    1.70  0.0837557       1.70
0    0.108253  4096     13056    13872    13872     13056    0.0222102    1.91  0.0222102       1.91


==> dat_revision/compl/Cubic-Cells_0/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 0
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 54
DimXDiv: 36
EnergyError: 0.634797
HcurlHdivError: 0.634797
TwallDDRCore: 0.00643833
TprocDDRCore: 0.01
TwallModel: 0.00953793
TprocModel: 0.01
TwallSolve: 0.0225626
TprocSolve: 0.08


==> dat_revision/compl/Cubic-Cells_0/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 300
DimXDiv: 240
EnergyError: 0.273053
HcurlHdivError: 0.273053
TwallDDRCore: 0.00802405
TprocDDRCore: 0.1
TwallModel: 0.0180959
TprocModel: 0.14
TwallSolve: 0.0246906
TprocSolve: 0.1


==> dat_revision/compl/Cubic-Cells_0/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 1944
DimXDiv: 1728
EnergyError: 0.0837557
HcurlHdivError: 0.0837557
TwallDDRCore: 0.0572421
TprocDDRCore: 0.8
TwallModel: 0.121398
TprocModel: 1.02
TwallSolve: 0.0618896
TprocSolve: 0.22


==> dat_revision/compl/Cubic-Cells_0/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 0
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 13872
DimXDiv: 13056
EnergyError: 0.0222102
HcurlHdivError: 0.0222102
TwallDDRCore: 0.40369
TprocDDRCore: 6.32
TwallModel: 1.023
TprocModel: 8.16
TwallSolve: 0.454154
TprocSolve: 1.58


==> dat_revision/compl/Cubic-Cells_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00643833    0.01          0.00953793  0.01        0.0225626   0.08
0.00802405    0.1           0.0180959   0.14        0.0246906   0.1
0.0572421     0.8           0.121398    1.02        0.0618896   0.22
0.40369       6.32          1.023       8.16        0.454154    1.58


==> dat_revision/compl/Cubic-Cells_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
1    0.866025  8        36       54       248       156      0.514224     --    0.514224        --
1    0.433013  64       240      300      1576      1104     0.1319       1.96  0.1319          1.96
1    0.216506  512      1728     1944     11120     8256     0.0211173    2.64  0.0211173       2.64
1    0.108253  4096     13056    13872    83296     63744    0.00285346   2.89  0.00285346      2.89


==> dat_revision/compl/Cubic-Cells_1/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 1
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 248
DimXDiv: 156
EnergyError: 0.514224
HcurlHdivError: 0.514224
TwallDDRCore: 0.0254057
TprocDDRCore: 0.03
TwallModel: 0.0552757
TprocModel: 0.06
TwallSolve: 0.0259632
TprocSolve: 0.1


==> dat_revision/compl/Cubic-Cells_1/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 1
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 1576
DimXDiv: 1104
EnergyError: 0.1319
HcurlHdivError: 0.1319
TwallDDRCore: 0.028533
TprocDDRCore: 0.39
TwallModel: 0.139591
TprocModel: 0.72
TwallSolve: 0.0497463
TprocSolve: 0.17


==> dat_revision/compl/Cubic-Cells_1/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 1
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 11120
DimXDiv: 8256
EnergyError: 0.0211173
HcurlHdivError: 0.0211173
TwallDDRCore: 0.206509
TprocDDRCore: 3.18
TwallModel: 1.32092
TprocModel: 5.87
TwallSolve: 0.286428
TprocSolve: 1.3


==> dat_revision/compl/Cubic-Cells_1/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 1
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 83296
DimXDiv: 63744
EnergyError: 0.00285346
HcurlHdivError: 0.00285346
TwallDDRCore: 1.68794
TprocDDRCore: 26.69
TwallModel: 11.9398
TprocModel: 54.49
TwallSolve: 3.9798
TprocSolve: 20.85


==> dat_revision/compl/Cubic-Cells_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0254057     0.03          0.0552757   0.06        0.0259632   0.1
0.028533      0.39          0.139591    0.72        0.0497463   0.17
0.206509      3.18          1.32092     5.87        0.286428    1.3
1.68794       26.69         11.9398     54.49       3.9798      20.85


==> dat_revision/compl/Cubic-Cells_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
2    0.866025  8        36       54       570       376      0.271244     --    0.271244        --
2    0.433013  64       240      300      3780      2720     0.0337903    3.00  0.0337903       3.00
2    0.216506  512      1728     1944     27336     20608    0.00356331   3.25  0.00356331      3.25
2    0.108253  4096     13056    13872    207504    160256   0.000403746  3.14  0.000403746     3.14


==> dat_revision/compl/Cubic-Cells_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 2
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 570
DimXDiv: 376
EnergyError: 0.271244
HcurlHdivError: 0.271244
TwallDDRCore: 0.053832
TprocDDRCore: 0.07
TwallModel: 0.275634
TprocModel: 0.3
TwallSolve: 0.0433562
TprocSolve: 0.17


==> dat_revision/compl/Cubic-Cells_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 2
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 3780
DimXDiv: 2720
EnergyError: 0.0337903
HcurlHdivError: 0.0337903
TwallDDRCore: 0.0603067
TprocDDRCore: 0.88
TwallModel: 0.772307
TprocModel: 3.38
TwallSolve: 0.136369
TprocSolve: 0.6


==> dat_revision/compl/Cubic-Cells_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 2
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 27336
DimXDiv: 20608
EnergyError: 0.00356331
HcurlHdivError: 0.00356331
TwallDDRCore: 0.446255
TprocDDRCore: 6.84
TwallModel: 6.68057
TprocModel: 27.42
TwallSolve: 1.14542
TprocSolve: 5.14


==> dat_revision/compl/Cubic-Cells_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 2
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 207504
DimXDiv: 160256
EnergyError: 0.000403746
HcurlHdivError: 0.000403746
TwallDDRCore: 3.54084
TprocDDRCore: 56.08
TwallModel: 50.3812
TprocModel: 261.58
TwallSolve: 23.9372
TprocSolve: 149.48


==> dat_revision/compl/Cubic-Cells_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.053832      0.07          0.275634    0.3         0.0433562   0.17
0.0603067     0.88          0.772307    3.38        0.136369    0.6
0.446255      6.84          6.68057     27.42       1.14542     5.14
3.54084       56.08         50.3812     261.58      23.9372     149.48


==> dat_revision/compl/Cubic-Cells_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
3    0.866025  8        36       54       1044      720      0.0945974    --    0.0945974       --
3    0.433013  64       240      300      7104      5280     0.00617384   3.94  0.00617384      3.94
3    0.216506  512      1728     1944     52128     40320    0.000367123  4.07  0.000367123     4.07
3    0.108253  4096     13056    13872    398784    314880   2.2364e-05   4.04  2.2364e-05      4.04


==> dat_revision/compl/Cubic-Cells_3/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 3
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 1044
DimXDiv: 720
EnergyError: 0.0945974
HcurlHdivError: 0.0945974
TwallDDRCore: 0.0920982
TprocDDRCore: 0.11
TwallModel: 0.987219
TprocModel: 1.03
TwallSolve: 0.074568
TprocSolve: 0.26


==> dat_revision/compl/Cubic-Cells_3/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 3
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 7104
DimXDiv: 5280
EnergyError: 0.00617384
HcurlHdivError: 0.00617384
TwallDDRCore: 0.0898174
TprocDDRCore: 1.36
TwallModel: 2.48625
TprocModel: 12.41
TwallSolve: 0.336
TprocSolve: 1.49


==> dat_revision/compl/Cubic-Cells_3/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 3
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 52128
DimXDiv: 40320
EnergyError: 0.000367123
HcurlHdivError: 0.000367123
TwallDDRCore: 0.689835
TprocDDRCore: 10.74
TwallModel: 22.1012
TprocModel: 113.06
TwallSolve: 3.52188
TprocSolve: 15.07


==> dat_revision/compl/Cubic-Cells_3/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 3
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 398784
DimXDiv: 314880
EnergyError: 2.2364e-05
HcurlHdivError: 2.2364e-05
TwallDDRCore: 6.07906
TprocDDRCore: 96.22
TwallModel: 162.175
TprocModel: 1075.13
TwallSolve: 124.905
TprocSolve: 803.62


==> dat_revision/compl/Cubic-Cells_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0920982     0.11          0.987219    1.03        0.074568    0.26
0.0898174     1.36          2.48625     12.41       0.336       1.49
0.689835      10.74         22.1012     113.06      3.52188     15.07
6.07906       96.22         162.175     1075.13     124.905     803.62


==> dat_revision/compl/Tetgen-Cube-0_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
0    1.22501   19       52       48       48        52       0.600102     --    0.600102        --
0    0.558943  216      496      354      354       496      0.195825     1.43  0.195825        1.43
0    0.499828  408      913      628      628       913      0.169671     1.28  0.169671        1.28
0    0.39203   816      1805     1217     1217      1805     0.147413     0.58  0.147413        0.58
0    0.313068  1504     3261     2139     2139      3261     0.097861     1.82  0.097861        1.82
0    0.256759  2925     6228     3965     3965      6228     0.0818512    0.90  0.0818512       0.90


==> dat_revision/compl/Tetgen-Cube-0_0/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 0
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 48
DimXDiv: 52
EnergyError: 0.600102
HcurlHdivError: 0.600102
TwallDDRCore: 0.00392313
TprocDDRCore: 0.02
TwallModel: 0.00545943
TprocModel: 0.05
TwallSolve: 0.0256381
TprocSolve: 0.09


==> dat_revision/compl/Tetgen-Cube-0_0/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 354
DimXDiv: 496
EnergyError: 0.195825
HcurlHdivError: 0.195825
TwallDDRCore: 0.0157885
TprocDDRCore: 0.2
TwallModel: 0.0285745
TprocModel: 0.25
TwallSolve: 0.0262813
TprocSolve: 0.1


==> dat_revision/compl/Tetgen-Cube-0_0/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 628
DimXDiv: 913
EnergyError: 0.169671
HcurlHdivError: 0.169671
TwallDDRCore: 0.0301432
TprocDDRCore: 0.37
TwallModel: 0.0465753
TprocModel: 0.47
TwallSolve: 0.0333152
TprocSolve: 0.12


==> dat_revision/compl/Tetgen-Cube-0_0/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 1217
DimXDiv: 1805
EnergyError: 0.147413
HcurlHdivError: 0.147413
TwallDDRCore: 0.0519064
TprocDDRCore: 0.75
TwallModel: 0.085696
TprocModel: 0.92
TwallSolve: 0.0464543
TprocSolve: 0.16


==> dat_revision/compl/Tetgen-Cube-0_0/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 2139
DimXDiv: 3261
EnergyError: 0.097861
HcurlHdivError: 0.097861
TwallDDRCore: 0.0903696
TprocDDRCore: 1.38
TwallModel: 0.16389
TprocModel: 1.7
TwallSolve: 0.0634373
TprocSolve: 0.22


==> dat_revision/compl/Tetgen-Cube-0_0/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 3965
DimXDiv: 6228
EnergyError: 0.0818512
HcurlHdivError: 0.0818512
TwallDDRCore: 0.180764
TprocDDRCore: 2.68
TwallModel: 0.31073
TprocModel: 3.36
TwallSolve: 0.110608
TprocSolve: 0.37


==> dat_revision/compl/Tetgen-Cube-0_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00392313    0.02          0.00545943  0.05        0.0256381   0.09
0.0157885     0.2           0.0285745   0.25        0.0262813   0.1
0.0301432     0.37          0.0465753   0.47        0.0333152   0.12
0.0519064     0.75          0.085696    0.92        0.0464543   0.16
0.0903696     1.38          0.16389     1.7         0.0634373   0.22
0.180764      2.68          0.31073     3.36        0.110608    0.37


==> dat_revision/compl/Tetgen-Cube-0_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
1    1.22501   19       52       48       328       270      0.839423     --    0.839423        --
1    0.558943  216      496      354      3060      2784     0.106152     2.64  0.106152        2.64
1    0.499828  408      913      628      5627      5187     0.0802959    2.50  0.0802959       2.50
1    0.39203   816      1805     1217     11113     10311    0.0577199    1.36  0.0577199       1.36
1    0.313068  1504     3261     2139     20077     18807    0.0307097    2.81  0.0307097       2.81
1    0.256759  2925     6228     3965     38314     36234    0.0203716    2.07  0.0203716       2.07


==> dat_revision/compl/Tetgen-Cube-0_1/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 1
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 328
DimXDiv: 270
EnergyError: 0.839423
HcurlHdivError: 0.839423
TwallDDRCore: 0.0101247
TprocDDRCore: 0.08
TwallModel: 0.023667
TprocModel: 0.12
TwallSolve: 0.0250091
TprocSolve: 0.09


==> dat_revision/compl/Tetgen-Cube-0_1/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 3060
DimXDiv: 2784
EnergyError: 0.106152
HcurlHdivError: 0.106152
TwallDDRCore: 0.0682168
TprocDDRCore: 0.98
TwallModel: 0.203975
TprocModel: 1.25
TwallSolve: 0.0614445
TprocSolve: 0.26


==> dat_revision/compl/Tetgen-Cube-0_1/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 5627
DimXDiv: 5187
EnergyError: 0.0802959
HcurlHdivError: 0.0802959
TwallDDRCore: 0.121414
TprocDDRCore: 1.83
TwallModel: 0.389753
TprocModel: 2.4
TwallSolve: 0.0946845
TprocSolve: 0.39


==> dat_revision/compl/Tetgen-Cube-0_1/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 11113
DimXDiv: 10311
EnergyError: 0.0577199
HcurlHdivError: 0.0577199
TwallDDRCore: 0.237345
TprocDDRCore: 3.67
TwallModel: 0.764449
TprocModel: 4.84
TwallSolve: 0.175182
TprocSolve: 0.76


==> dat_revision/compl/Tetgen-Cube-0_1/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 20077
DimXDiv: 18807
EnergyError: 0.0307097
HcurlHdivError: 0.0307097
TwallDDRCore: 0.430231
TprocDDRCore: 6.73
TwallModel: 1.48649
TprocModel: 9.06
TwallSolve: 0.32623
TprocSolve: 1.49


==> dat_revision/compl/Tetgen-Cube-0_1/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 38314
DimXDiv: 36234
EnergyError: 0.0203716
HcurlHdivError: 0.0203716
TwallDDRCore: 0.839579
TprocDDRCore: 13.17
TwallModel: 2.95966
TprocModel: 17.7
TwallSolve: 0.735001
TprocSolve: 3.61


==> dat_revision/compl/Tetgen-Cube-0_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0101247     0.08          0.023667    0.12        0.0250091   0.09
0.0682168     0.98          0.203975    1.25        0.0614445   0.26
0.121414      1.83          0.389753    2.4         0.0946845   0.39
0.237345      3.67          0.764449    4.84        0.175182    0.76
0.430231      6.73          1.48649     9.06        0.32623     1.49
0.839579      13.17         2.95966     17.7        0.735001    3.61


==> dat_revision/compl/Tetgen-Cube-0_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
2    1.22501   19       52       48       845       692      0.449007     --    0.449007        --
2    0.558943  216      496      354      8270      7296     0.0236215    3.75  0.0236215       3.75
2    0.499828  408      913      628      15308     13638    0.0144491    4.40  0.0144491       4.40
2    0.39203   816      1805     1217     30331     27150    0.00870547   2.09  0.00870547      2.09
2    0.313068  1504     3261     2139     55065     49646    0.00367813   3.83  0.00367813      3.83
2    0.256759  2925     6228     3965     105594    95868    0.0020107    3.05  0.0020107       3.05


==> dat_revision/compl/Tetgen-Cube-0_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 2
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 845
DimXDiv: 692
EnergyError: 0.449007
HcurlHdivError: 0.449007
TwallDDRCore: 0.0205565
TprocDDRCore: 0.16
TwallModel: 0.0995731
TprocModel: 0.43
TwallSolve: 0.0417598
TprocSolve: 0.16


==> dat_revision/compl/Tetgen-Cube-0_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 8270
DimXDiv: 7296
EnergyError: 0.0236215
HcurlHdivError: 0.0236215
TwallDDRCore: 0.135399
TprocDDRCore: 2
TwallModel: 1.01255
TprocModel: 5.03
TwallSolve: 0.191897
TprocSolve: 0.82


==> dat_revision/compl/Tetgen-Cube-0_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 15308
DimXDiv: 13638
EnergyError: 0.0144491
HcurlHdivError: 0.0144491
TwallDDRCore: 0.242265
TprocDDRCore: 3.71
TwallModel: 1.93782
TprocModel: 9.44
TwallSolve: 0.350889
TprocSolve: 1.53


==> dat_revision/compl/Tetgen-Cube-0_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 30331
DimXDiv: 27150
EnergyError: 0.00870547
HcurlHdivError: 0.00870547
TwallDDRCore: 0.477778
TprocDDRCore: 7.36
TwallModel: 4.19749
TprocModel: 19.23
TwallSolve: 0.737936
TprocSolve: 3.34


==> dat_revision/compl/Tetgen-Cube-0_2/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 55065
DimXDiv: 49646
EnergyError: 0.00367813
HcurlHdivError: 0.00367813
TwallDDRCore: 0.867026
TprocDDRCore: 13.61
TwallModel: 7.76268
TprocModel: 35.5
TwallSolve: 1.6495
TprocSolve: 7.22


==> dat_revision/compl/Tetgen-Cube-0_2/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 105594
DimXDiv: 95868
EnergyError: 0.0020107
HcurlHdivError: 0.0020107
TwallDDRCore: 1.69832
TprocDDRCore: 26.78
TwallModel: 17.1888
TprocModel: 75.53
TwallSolve: 3.69856
TprocSolve: 16.85


==> dat_revision/compl/Tetgen-Cube-0_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0205565     0.16          0.0995731   0.43        0.0417598   0.16
0.135399      2             1.01255     5.03        0.191897    0.82
0.242265      3.71          1.93782     9.44        0.350889    1.53
0.477778      7.36          4.19749     19.23       0.737936    3.34
0.867026      13.61         7.76268     35.5        1.6495      7.22
1.69832       26.78         17.1888     75.53       3.69856     16.85


==> dat_revision/compl/Tetgen-Cube-0_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
3    1.22501   19       52       48       1656      1375     0.220077     --    0.220077        --
3    0.558943  216      496      354      16632     14680    0.00402063   5.10  0.00402063      5.10
3    0.499828  408      913      628      30895     27490    0.00205931   5.99  0.00205931      5.99
3    0.39203   816      1805     1217     61319     54770    0.00097943   3.06  0.00097943      3.06
3    0.313068  1504     3261     2139     111615    100290   0.000308546  5.14  0.000308546     5.14
3    0.256759  2925     6228     3965     214580    193905   0.00013215   4.28  0.00013215      4.28


==> dat_revision/compl/Tetgen-Cube-0_3/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 3
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 1656
DimXDiv: 1375
EnergyError: 0.220077
HcurlHdivError: 0.220077
TwallDDRCore: 0.0395273
TprocDDRCore: 0.31
TwallModel: 0.412371
TprocModel: 1.51
TwallSolve: 0.0895195
TprocSolve: 0.28


==> dat_revision/compl/Tetgen-Cube-0_3/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 3
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 16632
DimXDiv: 14680
EnergyError: 0.00402063
HcurlHdivError: 0.00402063
TwallDDRCore: 0.237448
TprocDDRCore: 3.64
TwallModel: 4.18747
TprocModel: 18.25
TwallSolve: 0.546864
TprocSolve: 2.41


==> dat_revision/compl/Tetgen-Cube-0_3/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 3
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 30895
DimXDiv: 27490
EnergyError: 0.00205931
HcurlHdivError: 0.00205931
TwallDDRCore: 0.441933
TprocDDRCore: 6.81
TwallModel: 8.48989
TprocModel: 36.58
TwallSolve: 1.08563
TprocSolve: 4.24


==> dat_revision/compl/Tetgen-Cube-0_3/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 3
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 61319
DimXDiv: 54770
EnergyError: 0.00097943
HcurlHdivError: 0.00097943
TwallDDRCore: 0.88278
TprocDDRCore: 13.73
TwallModel: 17.1452
TprocModel: 79.6
TwallSolve: 2.24823
TprocSolve: 8.13


==> dat_revision/compl/Tetgen-Cube-0_3/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 3
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 111615
DimXDiv: 100290
EnergyError: 0.000308546
HcurlHdivError: 0.000308546
TwallDDRCore: 1.57122
TprocDDRCore: 24.68
TwallModel: 30.6895
TprocModel: 153.57
TwallSolve: 5.21581
TprocSolve: 22.53


==> dat_revision/compl/Tetgen-Cube-0_3/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 3
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 214580
DimXDiv: 193905
EnergyError: 0.00013215
HcurlHdivError: 0.00013215
TwallDDRCore: 3.07048
TprocDDRCore: 48.02
TwallModel: 58.9507
TprocModel: 319.69
TwallSolve: 14.2684
TprocSolve: 69.36


==> dat_revision/compl/Tetgen-Cube-0_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0395273     0.31          0.412371    1.51        0.0895195   0.28
0.237448      3.64          4.18747     18.25       0.546864    2.41
0.441933      6.81          8.48989     36.58       1.08563     4.24
0.88278       13.73         17.1452     79.6        2.24823     8.13
1.57122       24.68         30.6895     153.57      5.21581     22.53
3.07048       48.02         58.9507     319.69      14.2684     69.36


==> dat_revision/compl/Voro-small-0_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
0    0.826611  27       162      272      272       162      0.556454     --    0.556454        --
0    0.454124  125      800      1352     1352      800      0.255508     1.30  0.255508        1.30
0    0.305313  343      2351     4018     4018      2351     0.139354     1.53  0.139354        1.53
0    0.221382  729      5096     8736     8736      5096     0.0889628    1.40  0.0889628       1.40
0    0.176754  1331     9507     16354    16354     9507     0.062023     1.60  0.062023        1.60
0    0.150004  2197     15969    27546    27546     15969    0.0462519    1.79  0.0462519       1.79


==> dat_revision/compl/Voro-small-0_0/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 272
DimXDiv: 162
EnergyError: 0.556454
HcurlHdivError: 0.556454
TwallDDRCore: 0.0229727
TprocDDRCore: 0.11
TwallModel: 0.0499975
TprocModel: 0.15
TwallSolve: 0.104085
TprocSolve: 0.28


==> dat_revision/compl/Voro-small-0_0/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 1352
DimXDiv: 800
EnergyError: 0.255508
HcurlHdivError: 0.255508
TwallDDRCore: 0.0495675
TprocDDRCore: 0.62
TwallModel: 0.186211
TprocModel: 0.93
TwallSolve: 0.120577
TprocSolve: 0.43


==> dat_revision/compl/Voro-small-0_0/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 4018
DimXDiv: 2351
EnergyError: 0.139354
HcurlHdivError: 0.139354
TwallDDRCore: 0.148149
TprocDDRCore: 1.96
TwallModel: 0.624371
TprocModel: 3.06
TwallSolve: 0.421081
TprocSolve: 1.35


==> dat_revision/compl/Voro-small-0_0/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 8736
DimXDiv: 5096
EnergyError: 0.0889628
HcurlHdivError: 0.0889628
TwallDDRCore: 0.257669
TprocDDRCore: 3.83
TwallModel: 1.34924
TprocModel: 6.29
TwallSolve: 0.905902
TprocSolve: 3.21


==> dat_revision/compl/Voro-small-0_0/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 16354
DimXDiv: 9507
EnergyError: 0.062023
HcurlHdivError: 0.062023
TwallDDRCore: 0.413417
TprocDDRCore: 6.19
TwallModel: 2.27594
TprocModel: 10.48
TwallSolve: 1.90348
TprocSolve: 7.54


==> dat_revision/compl/Voro-small-0_0/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 27546
DimXDiv: 15969
EnergyError: 0.0462519
HcurlHdivError: 0.0462519
TwallDDRCore: 0.616454
TprocDDRCore: 9.33
TwallModel: 3.43598
TprocModel: 15.9
TwallSolve: 4.10173
TprocSolve: 17.77


==> dat_revision/compl/Voro-small-0_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0229727     0.11          0.0499975   0.15        0.104085    0.28
0.0495675     0.62          0.186211    0.93        0.120577    0.43
0.148149      1.96          0.624371    3.06        0.421081    1.35
0.257669      3.83          1.34924     6.29        0.905902    3.21
0.413417      6.19          2.27594     10.48       1.90348     7.54
0.616454      9.33          3.43598     15.9        4.10173     17.77


==> dat_revision/compl/Voro-small-0_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
1    0.826611  27       162      272      1138      648      0.290811     --    0.290811        --
1    0.454124  125      800      1352     5604      3150     0.0969401    1.83  0.0969401       1.83
1    0.305313  343      2351     4018     16461     9111     0.0407047    2.19  0.0407047       2.19
1    0.221382  729      5096     8736     35676     19662    0.0214848    1.99  0.0214848       1.99
1    0.176754  1331     9507     16354    66553     36507    0.0133497    2.11  0.0133497       2.11
1    0.150004  2197     15969    27546    111787    61089    0.00897921   2.42  0.00897921      2.42


==> dat_revision/compl/Voro-small-0_1/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 1138
DimXDiv: 648
EnergyError: 0.290811
HcurlHdivError: 0.290811
TwallDDRCore: 0.0497443
TprocDDRCore: 0.21
TwallModel: 0.262039
TprocModel: 0.62
TwallSolve: 0.078187
TprocSolve: 0.28


==> dat_revision/compl/Voro-small-0_1/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 5604
DimXDiv: 3150
EnergyError: 0.0969401
HcurlHdivError: 0.0969401
TwallDDRCore: 0.102175
TprocDDRCore: 1.29
TwallModel: 1.17505
TprocModel: 4.14
TwallSolve: 0.370744
TprocSolve: 1.69


==> dat_revision/compl/Voro-small-0_1/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 16461
DimXDiv: 9111
EnergyError: 0.0407047
HcurlHdivError: 0.0407047
TwallDDRCore: 0.264285
TprocDDRCore: 3.67
TwallModel: 4.04764
TprocModel: 13.99
TwallSolve: 1.85084
TprocSolve: 9.18


==> dat_revision/compl/Voro-small-0_1/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 35676
DimXDiv: 19662
EnergyError: 0.0214848
HcurlHdivError: 0.0214848
TwallDDRCore: 0.535508
TprocDDRCore: 8.07
TwallModel: 9.23219
TprocModel: 32.01
TwallSolve: 7.27284
TprocSolve: 42.56


==> dat_revision/compl/Voro-small-0_1/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 66553
DimXDiv: 36507
EnergyError: 0.0133497
HcurlHdivError: 0.0133497
TwallDDRCore: 1.00213
TprocDDRCore: 15.06
TwallModel: 17.916
TprocModel: 63.23
TwallSolve: 23.7216
TprocSolve: 157.79


==> dat_revision/compl/Voro-small-0_1/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 111787
DimXDiv: 61089
EnergyError: 0.00897921
HcurlHdivError: 0.00897921
TwallDDRCore: 1.63328
TprocDDRCore: 25.23
TwallModel: 30.9318
TprocModel: 116.15
TwallSolve: 65.9333
TprocSolve: 463.15


==> dat_revision/compl/Voro-small-0_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0497443     0.21          0.262039    0.62        0.078187    0.28
0.102175      1.29          1.17505     4.14        0.370744    1.69
0.264285      3.67          4.04764     13.99       1.85084     9.18
0.535508      8.07          9.23219     32.01       7.27284     42.56
1.00213       15.06         17.916      63.23       23.7216     157.79
1.63328       25.23         30.9318     116.15      65.9333     463.15


==> dat_revision/compl/Voro-small-0_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
2    0.826611  27       162      272      2517      1512     0.106425     --    0.106425        --
2    0.454124  125      800      1352     12331     7300     0.0188665    2.89  0.0188665       2.89
2    0.305313  343      2351     4018     36007     20966    0.00614163   2.83  0.00614163      2.83
2    0.221382  729      5096     8736     77911     45156    0.00273107   2.52  0.00273107      2.52
2    0.176754  1331     9507     16354    145083    83662    0.00143186   2.87  0.00143186      2.87
2    0.150004  2197     15969    27546    243345    139754   0.000853249  3.15  0.000853249     3.15


==> dat_revision/compl/Voro-small-0_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 2517
DimXDiv: 1512
EnergyError: 0.106425
HcurlHdivError: 0.106425
TwallDDRCore: 0.095297
TprocDDRCore: 0.38
TwallModel: 1.18868
TprocModel: 2.95
TwallSolve: 0.244363
TprocSolve: 0.89


==> dat_revision/compl/Voro-small-0_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 12331
DimXDiv: 7300
EnergyError: 0.0188665
HcurlHdivError: 0.0188665
TwallDDRCore: 0.19017
TprocDDRCore: 2.54
TwallModel: 5.71379
TprocModel: 22.14
TwallSolve: 1.5456
TprocSolve: 7.23


==> dat_revision/compl/Voro-small-0_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 36007
DimXDiv: 20966
EnergyError: 0.00614163
HcurlHdivError: 0.00614163
TwallDDRCore: 0.505389
TprocDDRCore: 7.2
TwallModel: 20.6068
TprocModel: 84.09
TwallSolve: 10.4775
TprocSolve: 60.47


==> dat_revision/compl/Voro-small-0_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 77911
DimXDiv: 45156
EnergyError: 0.00273107
HcurlHdivError: 0.00273107
TwallDDRCore: 1.06676
TprocDDRCore: 16
TwallModel: 45.0238
TprocModel: 210.98
TwallSolve: 44.4838
TprocSolve: 299.83


==> dat_revision/compl/Voro-small-0_2/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 145083
DimXDiv: 83662
EnergyError: 0.00143186
HcurlHdivError: 0.00143186
TwallDDRCore: 2.41266
TprocDDRCore: 36.37
TwallModel: 87.1463
TprocModel: 476.09
TwallSolve: 159.341
TprocSolve: 1142.44


==> dat_revision/compl/Voro-small-0_2/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 243345
DimXDiv: 139754
EnergyError: 0.000853249
HcurlHdivError: 0.000853249
TwallDDRCore: 4.90155
TprocDDRCore: 75.22
TwallModel: 142.797
TprocModel: 810.79
TwallSolve: 643.83
TprocSolve: 4116.18


==> dat_revision/compl/Voro-small-0_2/times.dat <==
Deg  MeshSize  NbCells  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
2    0.826611  27       0.095297      0.38          1.18868     2.95        0.244363    0.89
2    0.454124  125      0.19017       2.54          5.71379     22.14       1.5456      7.23
2    0.305313  343      0.505389      7.2           20.6068     84.09       10.4775     60.47
2    0.221382  729      1.06676       16            45.0238     210.98      44.4838     299.83
2    0.176754  1331     2.41266       36.37         87.1463     476.09      159.341     1142.44
2    0.150004  2197     4.90155       75.22         142.797     810.79      643.83      4116.18


==> dat_revision/compl/Voro-small-1_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
0    0.58902   66       402      674      674       402      0.361319     --    0.361319        --
0    0.460131  130      811      1364     1364      811      0.239259     1.67  0.239259        1.67
0    0.364984  228      1452     2450     2450      1452     0.173061     1.40  0.173061        1.40
0    0.317082  356      2376     4042     4042      2376     0.140523     1.48  0.140523        1.48


==> dat_revision/compl/Voro-small-1_0/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 0
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 674
DimXDiv: 402
EnergyError: 0.361319
HcurlHdivError: 0.361319
TwallDDRCore: 0.0256372
TprocDDRCore: 0.31
TwallModel: 0.0876372
TprocModel: 0.44
TwallSolve: 0.133081
TprocSolve: 0.37


==> dat_revision/compl/Voro-small-1_0/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 0
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 1364
DimXDiv: 811
EnergyError: 0.239259
HcurlHdivError: 0.239259
TwallDDRCore: 0.0510833
TprocDDRCore: 0.63
TwallModel: 0.188035
TprocModel: 0.93
TwallSolve: 0.128115
TprocSolve: 0.44


==> dat_revision/compl/Voro-small-1_0/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 0
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 2450
DimXDiv: 1452
EnergyError: 0.173061
HcurlHdivError: 0.173061
TwallDDRCore: 0.0843779
TprocDDRCore: 1.13
TwallModel: 0.334115
TprocModel: 1.72
TwallSolve: 0.22986
TprocSolve: 0.72


==> dat_revision/compl/Voro-small-1_0/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 0
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 4042
DimXDiv: 2376
EnergyError: 0.140523
HcurlHdivError: 0.140523
TwallDDRCore: 0.125965
TprocDDRCore: 1.76
TwallModel: 0.575679
TprocModel: 2.78
TwallSolve: 0.416973
TprocSolve: 1.34


==> dat_revision/compl/Voro-small-1_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0256372     0.31          0.0876372   0.44        0.133081    0.37
0.0510833     0.63          0.188035    0.93        0.128115    0.44
0.0843779     1.13          0.334115    1.72        0.22986     0.72
0.125965      1.76          0.575679    2.78        0.416973    1.34


==> dat_revision/compl/Voro-small-1_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
1    0.58902   66       402      674      2818      1602     0.15063      --    0.15063         --
1    0.460131  130      811      1364     5681      3213     0.0989755    1.70  0.0989755       1.70
1    0.364984  228      1452     2450     10168     5724     0.0601178    2.15  0.0601178       2.15
1    0.317082  356      2376     4042     16636     9264     0.0420262    2.54  0.0420262       2.54


==> dat_revision/compl/Voro-small-1_1/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 1
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 2818
DimXDiv: 1602
EnergyError: 0.15063
HcurlHdivError: 0.15063
TwallDDRCore: 0.0704682
TprocDDRCore: 0.91
TwallModel: 0.778797
TprocModel: 2.61
TwallSolve: 0.319935
TprocSolve: 1.02


==> dat_revision/compl/Voro-small-1_1/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 1
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 5681
DimXDiv: 3213
EnergyError: 0.0989755
HcurlHdivError: 0.0989755
TwallDDRCore: 0.128889
TprocDDRCore: 1.76
TwallModel: 1.66406
TprocModel: 5.46
TwallSolve: 0.520755
TprocSolve: 2.01


==> dat_revision/compl/Voro-small-1_1/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 1
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 10168
DimXDiv: 5724
EnergyError: 0.0601178
HcurlHdivError: 0.0601178
TwallDDRCore: 0.207942
TprocDDRCore: 2.81
TwallModel: 2.75789
TprocModel: 9.24
TwallSolve: 1.08817
TprocSolve: 4.37


==> dat_revision/compl/Voro-small-1_1/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 1
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 16636
DimXDiv: 9264
EnergyError: 0.0420262
HcurlHdivError: 0.0420262
TwallDDRCore: 0.29766
TprocDDRCore: 4.2
TwallModel: 4.47078
TprocModel: 15.05
TwallSolve: 2.48204
TprocSolve: 10.04


==> dat_revision/compl/Voro-small-1_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0704682     0.91          0.778797    2.61        0.319935    1.02
0.128889      1.76          1.66406     5.46        0.520755    2.01
0.207942      2.81          2.75789     9.24        1.08817     4.37
0.29766       4.2           4.47078     15.05       2.48204     10.04


==> dat_revision/compl/Voro-small-1_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
2    0.58902   66       402      674      6228      3732     0.0412807    --    0.0412807       --
2    0.460131  130      811      1364     12530     7466     0.0191304    3.11  0.0191304       3.11
2    0.364984  228      1452     2450     22386     13272    0.0103988    2.63  0.0103988       2.63
2    0.317082  356      2376     4042     36474     21376    0.00621818   3.65  0.00621818      3.65


==> dat_revision/compl/Voro-small-1_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 2
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 6228
DimXDiv: 3732
EnergyError: 0.0412807
HcurlHdivError: 0.0412807
TwallDDRCore: 0.0920384
TprocDDRCore: 1.23
TwallModel: 2.63912
TprocModel: 9.55
TwallSolve: 0.838863
TprocSolve: 2.88


==> dat_revision/compl/Voro-small-1_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 2
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 12530
DimXDiv: 7466
EnergyError: 0.0191304
HcurlHdivError: 0.0191304
TwallDDRCore: 0.191841
TprocDDRCore: 2.53
TwallModel: 5.83833
TprocModel: 21.46
TwallSolve: 1.85947
TprocSolve: 6.81


==> dat_revision/compl/Voro-small-1_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 2
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 22386
DimXDiv: 13272
EnergyError: 0.0103988
HcurlHdivError: 0.0103988
TwallDDRCore: 0.307325
TprocDDRCore: 4.35
TwallModel: 11.1628
TprocModel: 42.23
TwallSolve: 4.78559
TprocSolve: 20.09


==> dat_revision/compl/Voro-small-1_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 2
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 36474
DimXDiv: 21376
EnergyError: 0.00621818
HcurlHdivError: 0.00621818
TwallDDRCore: 0.504945
TprocDDRCore: 7.2
TwallModel: 19.5524
TprocModel: 79.02
TwallSolve: 11.8153
TprocSolve: 58.94


==> dat_revision/compl/Voro-small-1_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0920384     1.23          2.63912     9.55        0.838863    2.88
0.191841      2.53          5.83833     21.46       1.85947     6.81
0.307325      4.35          11.1628     42.23       4.78559     20.09
0.504945      7.2           19.5524     79.02       11.8153     58.94


==> dat_revision/compl/Voro-small-1_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
3    0.58902   66       402      674      11102     6990     0.00769714   --    0.00769714      --
3    0.460131  130      811      1364     22301     13960    0.00315149   3.62  0.00315149      3.62
3    0.364984  228      1452     2450     39788     24780    0.00129689   3.83  0.00129689      3.83
3    0.317082  356      2376     4042     64624     39780    0.000639554  5.02  0.000639554     5.02


==> dat_revision/compl/Voro-small-1_3/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 3
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 11102
DimXDiv: 6990
EnergyError: 0.00769714
HcurlHdivError: 0.00769714
TwallDDRCore: 0.162756
TprocDDRCore: 2.2
TwallModel: 9.07577
TprocModel: 41.28
TwallSolve: 1.64231
TprocSolve: 6.14


==> dat_revision/compl/Voro-small-1_3/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 3
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 22301
DimXDiv: 13960
EnergyError: 0.00315149
HcurlHdivError: 0.00315149
TwallDDRCore: 0.311568
TprocDDRCore: 4.3
TwallModel: 21.3142
TprocModel: 99.99
TwallSolve: 5.25096
TprocSolve: 21.75


==> dat_revision/compl/Voro-small-1_3/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 3
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 39788
DimXDiv: 24780
EnergyError: 0.00129689
HcurlHdivError: 0.00129689
TwallDDRCore: 0.543058
TprocDDRCore: 7.73
TwallModel: 39.9286
TprocModel: 212.31
TwallSolve: 13.881
TprocSolve: 69.89


==> dat_revision/compl/Voro-small-1_3/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 3
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 64624
DimXDiv: 39780
EnergyError: 0.000639554
HcurlHdivError: 0.000639554
TwallDDRCore: 0.919046
TprocDDRCore: 13.16
TwallModel: 69.3431
TprocModel: 423.05
TwallSolve: 38.2107
TprocSolve: 212.69


==> dat_revision/compl/Voro-small-1_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.162756      2.2           9.07577     41.28       1.64231     6.14
0.311568      4.3           21.3142     99.99       5.25096     21.75
0.543058      7.73          39.9286     212.31      13.881      69.89
0.919046      13.16         69.3431     423.05      38.2107     212.69


==> dat_revision/orth/Cubic-Cells_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
0    0.866025  8        36       54       54        36       0.671619     --    0.671619        --
0    0.433013  64       240      300      300       240      0.291557     1.20  0.291557        1.20
0    0.216506  512      1728     1944     1944      1728     0.0895984    1.70  0.0895984       1.70
0    0.108253  4096     13056    13872    13872     13056    0.0237785    1.91  0.0237785       1.91


==> dat_revision/orth/Cubic-Cells_0/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 0
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 54
DimXDiv: 36
EnergyError: 0.671619
HcurlHdivError: 0.671619
TwallDDRCore: 0.00765037
TprocDDRCore: 0.01
TwallModel: 0.00978434
TprocModel: 0.01
TwallSolve: 0.0228752
TprocSolve: 0.09


==> dat_revision/orth/Cubic-Cells_0/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 300
DimXDiv: 240
EnergyError: 0.291557
HcurlHdivError: 0.291557
TwallDDRCore: 0.0119621
TprocDDRCore: 0.12
TwallModel: 0.0200541
TprocModel: 0.13
TwallSolve: 0.0248638
TprocSolve: 0.09


==> dat_revision/orth/Cubic-Cells_0/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 1944
DimXDiv: 1728
EnergyError: 0.0895984
HcurlHdivError: 0.0895984
TwallDDRCore: 0.0662075
TprocDDRCore: 0.95
TwallModel: 0.127058
TprocModel: 1.05
TwallSolve: 0.0615506
TprocSolve: 0.22


==> dat_revision/orth/Cubic-Cells_0/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 0
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 13872
DimXDiv: 13056
EnergyError: 0.0237785
HcurlHdivError: 0.0237785
TwallDDRCore: 0.524536
TprocDDRCore: 8.19
TwallModel: 1.04454
TprocModel: 8.93
TwallSolve: 0.46629
TprocSolve: 1.61


==> dat_revision/orth/Cubic-Cells_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00765037    0.01          0.00978434  0.01        0.0228752   0.09
0.0119621     0.12          0.0200541   0.13        0.0248638   0.09
0.0662075     0.95          0.127058    1.05        0.0615506   0.22
0.524536      8.19          1.04454     8.93        0.46629     1.61


==> dat_revision/orth/Cubic-Cells_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
1    0.866025  8        36       54       248       156      0.518213     --    0.518213        --
1    0.433013  64       240      300      1576      1104     0.132699     1.97  0.132699        1.97
1    0.216506  512      1728     1944     11120     8256     0.0212147    2.65  0.0212147       2.65
1    0.108253  4096     13056    13872    83296     63744    0.00286636   2.89  0.00286636      2.89


==> dat_revision/orth/Cubic-Cells_1/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 1
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 248
DimXDiv: 156
EnergyError: 0.518213
HcurlHdivError: 0.518213
TwallDDRCore: 0.0219748
TprocDDRCore: 0.03
TwallModel: 0.0537098
TprocModel: 0.06
TwallSolve: 0.025773
TprocSolve: 0.1


==> dat_revision/orth/Cubic-Cells_1/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 1
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 1576
DimXDiv: 1104
EnergyError: 0.132699
HcurlHdivError: 0.132699
TwallDDRCore: 0.0287166
TprocDDRCore: 0.39
TwallModel: 0.141402
TprocModel: 0.72
TwallSolve: 0.0505962
TprocSolve: 0.2


==> dat_revision/orth/Cubic-Cells_1/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 1
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 11120
DimXDiv: 8256
EnergyError: 0.0212147
HcurlHdivError: 0.0212147
TwallDDRCore: 0.207095
TprocDDRCore: 3.12
TwallModel: 1.27777
TprocModel: 6.06
TwallSolve: 0.273594
TprocSolve: 1.26


==> dat_revision/orth/Cubic-Cells_1/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 1
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 83296
DimXDiv: 63744
EnergyError: 0.00286636
HcurlHdivError: 0.00286636
TwallDDRCore: 1.63595
TprocDDRCore: 25.76
TwallModel: 10.0315
TprocModel: 48.24
TwallSolve: 3.92939
TprocSolve: 21.07


==> dat_revision/orth/Cubic-Cells_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0219748     0.03          0.0537098   0.06        0.025773    0.1
0.0287166     0.39          0.141402    0.72        0.0505962   0.2
0.207095      3.12          1.27777     6.06        0.273594    1.26
1.63595       25.76         10.0315     48.24       3.92939     21.07


==> dat_revision/orth/Cubic-Cells_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
2    0.866025  8        36       54       570       376      0.271426     --    0.271426        --
2    0.433013  64       240      300      3780      2720     0.0337994    3.01  0.0337994       3.01
2    0.216506  512      1728     1944     27336     20608    0.00356353   3.25  0.00356353      3.25
2    0.108253  4096     13056    13872    207504    160256   0.000403737  3.14  0.000403737     3.14


==> dat_revision/orth/Cubic-Cells_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 2
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 570
DimXDiv: 376
EnergyError: 0.271426
HcurlHdivError: 0.271426
TwallDDRCore: 0.044125
TprocDDRCore: 0.06
TwallModel: 0.239826
TprocModel: 0.27
TwallSolve: 0.0415184
TprocSolve: 0.14


==> dat_revision/orth/Cubic-Cells_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 2
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 3780
DimXDiv: 2720
EnergyError: 0.0337994
HcurlHdivError: 0.0337994
TwallDDRCore: 0.0526139
TprocDDRCore: 0.77
TwallModel: 0.680643
TprocModel: 3.06
TwallSolve: 0.125079
TprocSolve: 0.55


==> dat_revision/orth/Cubic-Cells_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 2
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 27336
DimXDiv: 20608
EnergyError: 0.00356353
HcurlHdivError: 0.00356353
TwallDDRCore: 0.388601
TprocDDRCore: 5.97
TwallModel: 5.53317
TprocModel: 24.86
TwallSolve: 1.07827
TprocSolve: 5.06


==> dat_revision/orth/Cubic-Cells_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 2
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 207504
DimXDiv: 160256
EnergyError: 0.000403737
HcurlHdivError: 0.000403737
TwallDDRCore: 3.09339
TprocDDRCore: 48.56
TwallModel: 44.8118
TprocModel: 226.14
TwallSolve: 24.4443
TprocSolve: 151.79


==> dat_revision/orth/Cubic-Cells_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.044125      0.06          0.239826    0.27        0.0415184   0.14
0.0526139     0.77          0.680643    3.06        0.125079    0.55
0.388601      5.97          5.53317     24.86       1.07827     5.06
3.09339       48.56         44.8118     226.14      24.4443     151.79


==> dat_revision/orth/Cubic-Cells_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
3    0.866025  8        36       54       1044      720      0.0945336    --    0.0945336       --
3    0.433013  64       240      300      7104      5280     0.00617059   3.94  0.00617059      3.94
3    0.216506  512      1728     1944     52128     40320    0.000366869  4.07  0.000366869     4.07
3    0.108253  4096     13056    13872    398784    314880   2.2312e-05   4.04  2.2312e-05      4.04


==> dat_revision/orth/Cubic-Cells_3/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 3
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 1044
DimXDiv: 720
EnergyError: 0.0945336
HcurlHdivError: 0.0945336
TwallDDRCore: 0.0803748
TprocDDRCore: 0.11
TwallModel: 0.980692
TprocModel: 1.03
TwallSolve: 0.0795645
TprocSolve: 0.25


==> dat_revision/orth/Cubic-Cells_3/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 3
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 7104
DimXDiv: 5280
EnergyError: 0.00617059
HcurlHdivError: 0.00617059
TwallDDRCore: 0.0874084
TprocDDRCore: 1.31
TwallModel: 2.26794
TprocModel: 12.43
TwallSolve: 0.327025
TprocSolve: 1.41


==> dat_revision/orth/Cubic-Cells_3/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 3
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 52128
DimXDiv: 40320
EnergyError: 0.000366869
HcurlHdivError: 0.000366869
TwallDDRCore: 0.836388
TprocDDRCore: 12.9
TwallModel: 20.3363
TprocModel: 113.44
TwallSolve: 3.49913
TprocSolve: 15.18


==> dat_revision/orth/Cubic-Cells_3/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 3
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 398784
DimXDiv: 314880
EnergyError: 2.2312e-05
HcurlHdivError: 2.2312e-05
TwallDDRCore: 7.23928
TprocDDRCore: 113.56
TwallModel: 165.492
TprocModel: 1044.25
TwallSolve: 118.078
TprocSolve: 770.83


==> dat_revision/orth/Cubic-Cells_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0803748     0.11          0.980692    1.03        0.0795645   0.25
0.0874084     1.31          2.26794     12.43       0.327025    1.41
0.836388      12.9          20.3363     113.44      3.49913     15.18
7.23928       113.56        165.492     1044.25     118.078     770.83


==> dat_revision/orth/Tetgen-Cube-0_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
0    1.22501   19       52       48       48        52       0.582092     --    0.582092        --
0    0.558943  216      496      354      354       496      0.220281     1.24  0.220281        1.24
0    0.499828  408      913      628      628       913      0.184046     1.61  0.184046        1.61
0    0.39203   816      1805     1217     1217      1805     0.177598     0.15  0.177598        0.15
0    0.313068  1504     3261     2139     2139      3261     0.125957     1.53  0.125957        1.53
0    0.256759  2925     6228     3965     3965      6228     0.108082     0.77  0.108082        0.77


==> dat_revision/orth/Tetgen-Cube-0_0/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 0
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 48
DimXDiv: 52
EnergyError: 0.582092
HcurlHdivError: 0.582092
TwallDDRCore: 0.00439255
TprocDDRCore: 0.03
TwallModel: 0.00506945
TprocModel: 0.04
TwallSolve: 0.0237379
TprocSolve: 0.08


==> dat_revision/orth/Tetgen-Cube-0_0/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 354
DimXDiv: 496
EnergyError: 0.220281
HcurlHdivError: 0.220281
TwallDDRCore: 0.0180091
TprocDDRCore: 0.25
TwallModel: 0.0271244
TprocModel: 0.23
TwallSolve: 0.0272688
TprocSolve: 0.11


==> dat_revision/orth/Tetgen-Cube-0_0/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 628
DimXDiv: 913
EnergyError: 0.184046
HcurlHdivError: 0.184046
TwallDDRCore: 0.0326911
TprocDDRCore: 0.46
TwallModel: 0.0459606
TprocModel: 0.45
TwallSolve: 0.0356119
TprocSolve: 0.12


==> dat_revision/orth/Tetgen-Cube-0_0/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 1217
DimXDiv: 1805
EnergyError: 0.177598
HcurlHdivError: 0.177598
TwallDDRCore: 0.0637764
TprocDDRCore: 0.94
TwallModel: 0.0846529
TprocModel: 0.9
TwallSolve: 0.045655
TprocSolve: 0.16


==> dat_revision/orth/Tetgen-Cube-0_0/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 2139
DimXDiv: 3261
EnergyError: 0.125957
HcurlHdivError: 0.125957
TwallDDRCore: 0.113893
TprocDDRCore: 1.72
TwallModel: 0.162304
TprocModel: 1.66
TwallSolve: 0.0656087
TprocSolve: 0.2


==> dat_revision/orth/Tetgen-Cube-0_0/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 3965
DimXDiv: 6228
EnergyError: 0.108082
HcurlHdivError: 0.108082
TwallDDRCore: 0.217362
TprocDDRCore: 3.32
TwallModel: 0.303706
TprocModel: 3.25
TwallSolve: 0.114075
TprocSolve: 0.36


==> dat_revision/orth/Tetgen-Cube-0_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00439255    0.03          0.00506945  0.04        0.0237379   0.08
0.0180091     0.25          0.0271244   0.23        0.0272688   0.11
0.0326911     0.46          0.0459606   0.45        0.0356119   0.12
0.0637764     0.94          0.0846529   0.9         0.045655    0.16
0.113893      1.72          0.162304    1.66        0.0656087   0.2
0.217362      3.32          0.303706    3.25        0.114075    0.36


==> dat_revision/orth/Tetgen-Cube-0_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
1    1.22501   19       52       48       328       270      0.907306     --    0.907306        --
1    0.558943  216      496      354      3060      2784     0.192305     1.98  0.192305        1.98
1    0.499828  408      913      628      5627      5187     0.157605     1.78  0.157605        1.78
1    0.39203   816      1805     1217     11113     10311    0.12991      0.80  0.12991         0.80
1    0.313068  1504     3261     2139     20077     18807    0.0836562    1.96  0.0836562       1.96
1    0.256759  2925     6228     3965     38314     36234    0.0658267    1.21  0.0658267       1.21


==> dat_revision/orth/Tetgen-Cube-0_1/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 1
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 328
DimXDiv: 270
EnergyError: 0.907306
HcurlHdivError: 0.907306
TwallDDRCore: 0.0097002
TprocDDRCore: 0.07
TwallModel: 0.0230045
TprocModel: 0.12
TwallSolve: 0.024849
TprocSolve: 0.09


==> dat_revision/orth/Tetgen-Cube-0_1/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 3060
DimXDiv: 2784
EnergyError: 0.192305
HcurlHdivError: 0.192305
TwallDDRCore: 0.0609113
TprocDDRCore: 0.88
TwallModel: 0.20003
TprocModel: 1.22
TwallSolve: 0.0599752
TprocSolve: 0.24


==> dat_revision/orth/Tetgen-Cube-0_1/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 5627
DimXDiv: 5187
EnergyError: 0.157605
HcurlHdivError: 0.157605
TwallDDRCore: 0.110756
TprocDDRCore: 1.66
TwallModel: 0.388914
TprocModel: 2.33
TwallSolve: 0.0918083
TprocSolve: 0.37


==> dat_revision/orth/Tetgen-Cube-0_1/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 11113
DimXDiv: 10311
EnergyError: 0.12991
HcurlHdivError: 0.12991
TwallDDRCore: 0.216588
TprocDDRCore: 3.31
TwallModel: 0.836145
TprocModel: 4.73
TwallSolve: 0.181299
TprocSolve: 0.77


==> dat_revision/orth/Tetgen-Cube-0_1/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 20077
DimXDiv: 18807
EnergyError: 0.0836562
HcurlHdivError: 0.0836562
TwallDDRCore: 0.396993
TprocDDRCore: 6.11
TwallModel: 1.51452
TprocModel: 8.74
TwallSolve: 0.333631
TprocSolve: 1.51


==> dat_revision/orth/Tetgen-Cube-0_1/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 38314
DimXDiv: 36234
EnergyError: 0.0658267
HcurlHdivError: 0.0658267
TwallDDRCore: 0.780142
TprocDDRCore: 12.1
TwallModel: 2.96609
TprocModel: 17.02
TwallSolve: 0.733827
TprocSolve: 3.58


==> dat_revision/orth/Tetgen-Cube-0_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0097002     0.07          0.0230045   0.12        0.024849    0.09
0.0609113     0.88          0.20003     1.22        0.0599752   0.24
0.110756      1.66          0.388914    2.33        0.0918083   0.37
0.216588      3.31          0.836145    4.73        0.181299    0.77
0.396993      6.11          1.51452     8.74        0.333631    1.51
0.780142      12.1          2.96609     17.02       0.733827    3.58


==> dat_revision/orth/Tetgen-Cube-0_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
2    1.22501   19       52       48       845       692      0.552071     --    0.552071        --
2    0.558943  216      496      354      8270      7296     0.0500988    3.06  0.0500988       3.06
2    0.499828  408      913      628      15308     13638    0.0371135    2.68  0.0371135       2.68
2    0.39203   816      1805     1217     30331     27150    0.0251215    1.61  0.0251215       1.61
2    0.313068  1504     3261     2139     55065     49646    0.0121085    3.24  0.0121085       3.24
2    0.256759  2925     6228     3965     105594    95868    0.00836077   1.87  0.00836077      1.87


==> dat_revision/orth/Tetgen-Cube-0_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 2
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 845
DimXDiv: 692
EnergyError: 0.552071
HcurlHdivError: 0.552071
TwallDDRCore: 0.0168906
TprocDDRCore: 0.14
TwallModel: 0.0996066
TprocModel: 0.42
TwallSolve: 0.043873
TprocSolve: 0.15


==> dat_revision/orth/Tetgen-Cube-0_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 8270
DimXDiv: 7296
EnergyError: 0.0500988
HcurlHdivError: 0.0500988
TwallDDRCore: 0.1192
TprocDDRCore: 1.78
TwallModel: 1.06471
TprocModel: 4.87
TwallSolve: 0.192628
TprocSolve: 0.84


==> dat_revision/orth/Tetgen-Cube-0_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 15308
DimXDiv: 13638
EnergyError: 0.0371135
HcurlHdivError: 0.0371135
TwallDDRCore: 0.221108
TprocDDRCore: 3.34
TwallModel: 2.01733
TprocModel: 9.29
TwallSolve: 0.349447
TprocSolve: 1.52


==> dat_revision/orth/Tetgen-Cube-0_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 30331
DimXDiv: 27150
EnergyError: 0.0251215
HcurlHdivError: 0.0251215
TwallDDRCore: 0.437314
TprocDDRCore: 6.75
TwallModel: 4.0277
TprocModel: 18.59
TwallSolve: 0.761018
TprocSolve: 3.55


==> dat_revision/orth/Tetgen-Cube-0_2/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 55065
DimXDiv: 49646
EnergyError: 0.0121085
HcurlHdivError: 0.0121085
TwallDDRCore: 0.806839
TprocDDRCore: 12.52
TwallModel: 7.46613
TprocModel: 35.16
TwallSolve: 1.58244
TprocSolve: 6.99


==> dat_revision/orth/Tetgen-Cube-0_2/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 105594
DimXDiv: 95868
EnergyError: 0.00836077
HcurlHdivError: 0.00836077
TwallDDRCore: 1.58637
TprocDDRCore: 24.92
TwallModel: 14.8599
TprocModel: 70.31
TwallSolve: 3.75655
TprocSolve: 17.52


==> dat_revision/orth/Tetgen-Cube-0_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0168906     0.14          0.0996066   0.42        0.043873    0.15
0.1192        1.78          1.06471     4.87        0.192628    0.84
0.221108      3.34          2.01733     9.29        0.349447    1.52
0.437314      6.75          4.0277      18.59       0.761018    3.55
0.806839      12.52         7.46613     35.16       1.58244     6.99
1.58637       24.92         14.8599     70.31       3.75655     17.52


==> dat_revision/orth/Tetgen-Cube-0_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
3    1.22501   19       52       48       1656      1375     0.293025     --    0.293025        --
3    0.558943  216      496      354      16632     14680    0.00608311   4.94  0.00608311      4.94
3    0.499828  408      913      628      30895     27490    0.00334312   5.36  0.00334312      5.36
3    0.39203   816      1805     1217     61319     54770    0.00191022   2.30  0.00191022      2.30
3    0.313068  1504     3261     2139     111615    100290   nan          NaN   nan             NaN
3    0.256759  2925     6228     3965     214580    193905   0.000379462  NaN   0.000379462     NaN


==> dat_revision/orth/Tetgen-Cube-0_3/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 3
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 1656
DimXDiv: 1375
EnergyError: 0.293025
HcurlHdivError: 0.293025
TwallDDRCore: 0.0335967
TprocDDRCore: 0.27
TwallModel: 0.382641
TprocModel: 1.48
TwallSolve: 0.0928938
TprocSolve: 0.3


==> dat_revision/orth/Tetgen-Cube-0_3/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 3
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 16632
DimXDiv: 14680
EnergyError: 0.00608311
HcurlHdivError: 0.00608311
TwallDDRCore: 0.223178
TprocDDRCore: 3.38
TwallModel: 3.77474
TprocModel: 18.22
TwallSolve: 0.554882
TprocSolve: 2.4


==> dat_revision/orth/Tetgen-Cube-0_3/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 3
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 30895
DimXDiv: 27490
EnergyError: 0.00334312
HcurlHdivError: 0.00334312
TwallDDRCore: 0.42815
TprocDDRCore: 6.62
TwallModel: 7.56452
TprocModel: 36.36
TwallSolve: 1.06417
TprocSolve: 4.18


==> dat_revision/orth/Tetgen-Cube-0_3/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 3
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 61319
DimXDiv: 54770
EnergyError: 0.00191022
HcurlHdivError: 0.00191022
TwallDDRCore: 1.06637
TprocDDRCore: 16.38
TwallModel: 15.2893
TprocModel: 84
TwallSolve: 2.27834
TprocSolve: 8.25


==> dat_revision/orth/Tetgen-Cube-0_3/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 3
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 111615
DimXDiv: 100290
EnergyError: nan
HcurlHdivError: nan
TwallDDRCore: 1.74079
TprocDDRCore: 27.18
TwallModel: 27.046
TprocModel: 142.48
TwallSolve: 27.2957
TprocSolve: 66.32


==> dat_revision/orth/Tetgen-Cube-0_3/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 3
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 214580
DimXDiv: 193905
EnergyError: 0.000379462
HcurlHdivError: 0.000379462
TwallDDRCore: 3.03144
TprocDDRCore: 47.53
TwallModel: 51.5382
TprocModel: 265.17
TwallSolve: 14.0445
TprocSolve: 66.63


==> dat_revision/orth/Tetgen-Cube-0_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0335967     0.27          0.382641    1.48        0.0928938   0.3
0.223178      3.38          3.77474     18.22       0.554882    2.4
0.42815       6.62          7.56452     36.36       1.06417     4.18
1.06637       16.38         15.2893     84          2.27834     8.25
1.74079       27.18         27.046      142.48      27.2957     66.32
3.03144       47.53         51.5382     265.17      14.0445     66.63


==> dat_revision/orth/Voro-small-0_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
0    0.826611  27       162      272      272       162      0.591579     --    0.591579        --
0    0.454124  125      800      1352     1352      800      0.267195     1.33  0.267195        1.33
0    0.305313  343      2351     4018     4018      2351     0.144138     1.55  0.144138        1.55
0    0.221382  729      5096     8736     8736      5096     0.0920518    1.40  0.0920518       1.40
0    0.176754  1331     9507     16354    16354     9507     0.0642763    1.60  0.0642763       1.60
0    0.150004  2197     15969    27546    27546     15969    0.0477609    1.81  0.0477609       1.81


==> dat_revision/orth/Voro-small-0_0/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 272
DimXDiv: 162
EnergyError: 0.591579
HcurlHdivError: 0.591579
TwallDDRCore: 0.0266949
TprocDDRCore: 0.12
TwallModel: 0.0539544
TprocModel: 0.17
TwallSolve: 0.109132
TprocSolve: 0.29


==> dat_revision/orth/Voro-small-0_0/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 1352
DimXDiv: 800
EnergyError: 0.267195
HcurlHdivError: 0.267195
TwallDDRCore: 0.0598664
TprocDDRCore: 0.81
TwallModel: 0.195623
TprocModel: 1.03
TwallSolve: 0.130614
TprocSolve: 0.43


==> dat_revision/orth/Voro-small-0_0/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 4018
DimXDiv: 2351
EnergyError: 0.144138
HcurlHdivError: 0.144138
TwallDDRCore: 0.179667
TprocDDRCore: 2.46
TwallModel: 0.68307
TprocModel: 3.34
TwallSolve: 0.441028
TprocSolve: 1.4


==> dat_revision/orth/Voro-small-0_0/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 8736
DimXDiv: 5096
EnergyError: 0.0920518
HcurlHdivError: 0.0920518
TwallDDRCore: 0.355905
TprocDDRCore: 5.16
TwallModel: 1.47672
TprocModel: 7.16
TwallSolve: 0.973419
TprocSolve: 3.51


==> dat_revision/orth/Voro-small-0_0/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 16354
DimXDiv: 9507
EnergyError: 0.0642763
HcurlHdivError: 0.0642763
TwallDDRCore: 0.530217
TprocDDRCore: 7.93
TwallModel: 2.50456
TprocModel: 11.84
TwallSolve: 2.05614
TprocSolve: 7.65


==> dat_revision/orth/Voro-small-0_0/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 27546
DimXDiv: 15969
EnergyError: 0.0477609
HcurlHdivError: 0.0477609
TwallDDRCore: 0.769591
TprocDDRCore: 11.74
TwallModel: 3.82082
TprocModel: 17.81
TwallSolve: 4.35976
TprocSolve: 18.48


==> dat_revision/orth/Voro-small-0_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0266949     0.12          0.0539544   0.17        0.109132    0.29
0.0598664     0.81          0.195623    1.03        0.130614    0.43
0.179667      2.46          0.68307     3.34        0.441028    1.4
0.355905      5.16          1.47672     7.16        0.973419    3.51
0.530217      7.93          2.50456     11.84       2.05614     7.65
0.769591      11.74         3.82082     17.81       4.35976     18.48


==> dat_revision/orth/Voro-small-0_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
1    0.826611  27       162      272      1138      648      0.293381     --    0.293381        --
1    0.454124  125      800      1352     5604      3150     0.0975668    1.84  0.0975668       1.84
1    0.305313  343      2351     4018     16461     9111     0.0408821    2.19  0.0408821       2.19
1    0.221382  729      5096     8736     35676     19662    0.0215233    2.00  0.0215233       2.00
1    0.176754  1331     9507     16354    66553     36507    0.013374     2.11  0.013374        2.11
1    0.150004  2197     15969    27546    111787    61089    0.00899357   2.42  0.00899357      2.42


==> dat_revision/orth/Voro-small-0_1/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 1138
DimXDiv: 648
EnergyError: 0.293381
HcurlHdivError: 0.293381
TwallDDRCore: 0.0502883
TprocDDRCore: 0.23
TwallModel: 0.277218
TprocModel: 0.66
TwallSolve: 0.0906801
TprocSolve: 0.31


==> dat_revision/orth/Voro-small-0_1/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 5604
DimXDiv: 3150
EnergyError: 0.0975668
HcurlHdivError: 0.0975668
TwallDDRCore: 0.106796
TprocDDRCore: 1.43
TwallModel: 1.3036
TprocModel: 4.41
TwallSolve: 0.406933
TprocSolve: 1.84


==> dat_revision/orth/Voro-small-0_1/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 16461
DimXDiv: 9111
EnergyError: 0.0408821
HcurlHdivError: 0.0408821
TwallDDRCore: 0.285016
TprocDDRCore: 4.14
TwallModel: 4.3709
TprocModel: 14.8
TwallSolve: 1.97403
TprocSolve: 9.6


==> dat_revision/orth/Voro-small-0_1/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 35676
DimXDiv: 19662
EnergyError: 0.0215233
HcurlHdivError: 0.0215233
TwallDDRCore: 0.604835
TprocDDRCore: 8.94
TwallModel: 10.2129
TprocModel: 35.29
TwallSolve: 7.59585
TprocSolve: 42.35


==> dat_revision/orth/Voro-small-0_1/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 66553
DimXDiv: 36507
EnergyError: 0.013374
HcurlHdivError: 0.013374
TwallDDRCore: 1.13168
TprocDDRCore: 16.99
TwallModel: 19.8871
TprocModel: 73.32
TwallSolve: 26.1764
TprocSolve: 166.94


==> dat_revision/orth/Voro-small-0_1/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 111787
DimXDiv: 61089
EnergyError: 0.00899357
HcurlHdivError: 0.00899357
TwallDDRCore: 1.82531
TprocDDRCore: 27.84
TwallModel: 33.4741
TprocModel: 131.85
TwallSolve: 68.6198
TprocSolve: 467.61


==> dat_revision/orth/Voro-small-0_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0502883     0.23          0.277218    0.66        0.0906801   0.31
0.106796      1.43          1.3036      4.41        0.406933    1.84
0.285016      4.14          4.3709      14.8        1.97403     9.6
0.604835      8.94          10.2129     35.29       7.59585     42.35
1.13168       16.99         19.8871     73.32       26.1764     166.94
1.82531       27.84         33.4741     131.85      68.6198     467.61


==> dat_revision/orth/Voro-small-0_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
2    0.826611  27       162      272      2517      1512     0.107037     --    0.107037        --
2    0.454124  125      800      1352     12331     7300     0.0188995    2.90  0.0188995       2.90
2    0.305313  343      2351     4018     36007     20966    0.00614824   2.83  0.00614824      2.83
2    0.221382  729      5096     8736     77911     45156    0.00273244   2.52  0.00273244      2.52
2    0.176754  1331     9507     16354    145083    83662    0.00143269   2.87  0.00143269      2.87
2    0.150004  2197     15969    27546    243345    139754   0.00085346   3.16  0.00085346      3.16


==> dat_revision/orth/Voro-small-0_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 2517
DimXDiv: 1512
EnergyError: 0.107037
HcurlHdivError: 0.107037
TwallDDRCore: 0.11194
TprocDDRCore: 0.51
TwallModel: 1.53936
TprocModel: 3.7
TwallSolve: 0.290922
TprocSolve: 1.02


==> dat_revision/orth/Voro-small-0_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 12331
DimXDiv: 7300
EnergyError: 0.0188995
HcurlHdivError: 0.0188995
TwallDDRCore: 0.241717
TprocDDRCore: 3.13
TwallModel: 6.54543
TprocModel: 25.86
TwallSolve: 1.60964
TprocSolve: 7.21


==> dat_revision/orth/Voro-small-0_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 36007
DimXDiv: 20966
EnergyError: 0.00614824
HcurlHdivError: 0.00614824
TwallDDRCore: 0.662145
TprocDDRCore: 9.66
TwallModel: 22.4098
TprocModel: 98.61
TwallSolve: 10.0703
TprocSolve: 58.65


==> dat_revision/orth/Voro-small-0_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 77911
DimXDiv: 45156
EnergyError: 0.00273244
HcurlHdivError: 0.00273244
TwallDDRCore: 1.72299
TprocDDRCore: 25.24
TwallModel: 49.1143
TprocModel: 249.99
TwallSolve: 46.1628
TprocSolve: 311.02


==> dat_revision/orth/Voro-small-0_2/results-5.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 145083
DimXDiv: 83662
EnergyError: 0.00143269
HcurlHdivError: 0.00143269
TwallDDRCore: 3.59952
TprocDDRCore: 53.68
TwallModel: 92.7234
TprocModel: 512.67
TwallSolve: 173.425
TprocSolve: 1209.11


==> dat_revision/orth/Voro-small-0_2/results-6.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 243345
DimXDiv: 139754
EnergyError: 0.00085346
HcurlHdivError: 0.00085346
TwallDDRCore: 5.38123
TprocDDRCore: 81.08
TwallModel: 154.06
TprocModel: 852.65
TwallSolve: 646.791
TprocSolve: 4179.43


==> dat_revision/orth/Voro-small-0_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.11194       0.51          1.53936     3.7         0.290922    1.02
0.241717      3.13          6.54543     25.86       1.60964     7.21
0.662145      9.66          22.4098     98.61       10.0703     58.65
1.72299       25.24         49.1143     249.99      46.1628     311.02
3.59952       53.68         92.7234     512.67      173.425     1209.11
5.38123       81.08         154.06      852.65      646.791     4179.43


==> dat_revision/orth/Voro-small-1_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
0    0.58902   66       402      674      674       402      0.375133     --    0.375133        --
0    0.460131  130      811      1364     1364      811      0.249079     1.66  0.249079        1.66
0    0.364984  228      1452     2450     2450      1452     0.17922      1.42  0.17922         1.42
0    0.317082  356      2376     4042     4042      2376     0.145297     1.49  0.145297        1.49


==> dat_revision/orth/Voro-small-1_0/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 0
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 674
DimXDiv: 402
EnergyError: 0.375133
HcurlHdivError: 0.375133
TwallDDRCore: 0.0287059
TprocDDRCore: 0.35
TwallModel: 0.0869869
TprocModel: 0.46
TwallSolve: 0.135246
TprocSolve: 0.35


==> dat_revision/orth/Voro-small-1_0/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 0
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 1364
DimXDiv: 811
EnergyError: 0.249079
HcurlHdivError: 0.249079
TwallDDRCore: 0.0593803
TprocDDRCore: 0.75
TwallModel: 0.185232
TprocModel: 0.96
TwallSolve: 0.132027
TprocSolve: 0.48


==> dat_revision/orth/Voro-small-1_0/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 0
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 2450
DimXDiv: 1452
EnergyError: 0.17922
HcurlHdivError: 0.17922
TwallDDRCore: 0.100524
TprocDDRCore: 1.36
TwallModel: 0.352175
TprocModel: 1.8
TwallSolve: 0.252246
TprocSolve: 0.81


==> dat_revision/orth/Voro-small-1_0/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 0
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 4042
DimXDiv: 2376
EnergyError: 0.145297
HcurlHdivError: 0.145297
TwallDDRCore: 0.152969
TprocDDRCore: 2.15
TwallModel: 0.609858
TprocModel: 2.97
TwallSolve: 0.415332
TprocSolve: 1.32


==> dat_revision/orth/Voro-small-1_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0287059     0.35          0.0869869   0.46        0.135246    0.35
0.0593803     0.75          0.185232    0.96        0.132027    0.48
0.100524      1.36          0.352175    1.8         0.252246    0.81
0.152969      2.15          0.609858    2.97        0.415332    1.32


==> dat_revision/orth/Voro-small-1_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
1    0.58902   66       402      674      2818      1602     0.151982     --    0.151982        --
1    0.460131  130      811      1364     5681      3213     0.100081     1.69  0.100081        1.69
1    0.364984  228      1452     2450     10168     5724     0.0607183    2.16  0.0607183       2.16
1    0.317082  356      2376     4042     16636     9264     0.0422734    2.57  0.0422734       2.57


==> dat_revision/orth/Voro-small-1_1/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 1
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 2818
DimXDiv: 1602
EnergyError: 0.151982
HcurlHdivError: 0.151982
TwallDDRCore: 0.0723868
TprocDDRCore: 0.96
TwallModel: 0.805578
TprocModel: 2.72
TwallSolve: 0.31363
TprocSolve: 1.01


==> dat_revision/orth/Voro-small-1_1/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 1
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 5681
DimXDiv: 3213
EnergyError: 0.100081
HcurlHdivError: 0.100081
TwallDDRCore: 0.126379
TprocDDRCore: 1.75
TwallModel: 1.66197
TprocModel: 5.53
TwallSolve: 0.535913
TprocSolve: 2.01


==> dat_revision/orth/Voro-small-1_1/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 1
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 10168
DimXDiv: 5724
EnergyError: 0.0607183
HcurlHdivError: 0.0607183
TwallDDRCore: 0.216887
TprocDDRCore: 2.99
TwallModel: 2.80185
TprocModel: 9.46
TwallSolve: 1.11826
TprocSolve: 4.57


==> dat_revision/orth/Voro-small-1_1/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 1
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 16636
DimXDiv: 9264
EnergyError: 0.0422734
HcurlHdivError: 0.0422734
TwallDDRCore: 0.312391
TprocDDRCore: 4.45
TwallModel: 4.47836
TprocModel: 15.28
TwallSolve: 2.38307
TprocSolve: 9.59


==> dat_revision/orth/Voro-small-1_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0723868     0.96          0.805578    2.72        0.31363     1.01
0.126379      1.75          1.66197     5.53        0.535913    2.01
0.216887      2.99          2.80185     9.46        1.11826     4.57
0.312391      4.45          4.47836     15.28       2.38307     9.59


==> dat_revision/orth/Voro-small-1_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
2    0.58902   66       402      674      6228      3732     0.0413508    --    0.0413508       --
2    0.460131  130      811      1364     12530     7466     0.0191612    3.11  0.0191612       3.11
2    0.364984  228      1452     2450     22386     13272    0.0104112    2.63  0.0104112       2.63
2    0.317082  356      2376     4042     36474     21376    0.00622694   3.65  0.00622694      3.65


==> dat_revision/orth/Voro-small-1_2/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 2
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 6228
DimXDiv: 3732
EnergyError: 0.0413508
HcurlHdivError: 0.0413508
TwallDDRCore: 0.0927381
TprocDDRCore: 1.24
TwallModel: 2.69608
TprocModel: 9.81
TwallSolve: 0.782723
TprocSolve: 2.81


==> dat_revision/orth/Voro-small-1_2/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 2
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 12530
DimXDiv: 7466
EnergyError: 0.0191612
HcurlHdivError: 0.0191612
TwallDDRCore: 0.212817
TprocDDRCore: 2.73
TwallModel: 6.30747
TprocModel: 23.47
TwallSolve: 1.74438
TprocSolve: 7.07


==> dat_revision/orth/Voro-small-1_2/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 2
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 22386
DimXDiv: 13272
EnergyError: 0.0104112
HcurlHdivError: 0.0104112
TwallDDRCore: 0.365522
TprocDDRCore: 5.06
TwallModel: 12.2868
TprocModel: 48.6
TwallSolve: 4.15913
TprocSolve: 19.46


==> dat_revision/orth/Voro-small-1_2/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 2
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 36474
DimXDiv: 21376
EnergyError: 0.00622694
HcurlHdivError: 0.00622694
TwallDDRCore: 0.645679
TprocDDRCore: 9.37
TwallModel: 21.8525
TprocModel: 95.9
TwallSolve: 10.3457
TprocSolve: 51.98


==> dat_revision/orth/Voro-small-1_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0927381     1.24          2.69608     9.81        0.782723    2.81
0.212817      2.73          6.30747     23.47       1.74438     7.07
0.365522      5.06          12.2868     48.6        4.15913     19.46
0.645679      9.37          21.8525     95.9        10.3457     51.98


==> dat_revision/orth/Voro-small-1_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  EnergyError  Rate  HcurlHdivError  Rate
3    0.58902   66       402      674      11102     6990     0.00768957   --    0.00768957      --
3    0.460131  130      811      1364     22301     13960    0.0031504    3.61  0.0031504       3.61
3    0.364984  228      1452     2450     39788     24780    0.00129695   3.83  0.00129695      3.83
3    0.317082  356      2376     4042     64624     39780    0.000639487  5.03  0.000639487     5.03


==> dat_revision/orth/Voro-small-1_3/results-1.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.3
Degree: 3
MeshSize: 0.58902
NbCells: 66
NbFaces: 402
NbEdges: 674
DimXCurl: 11102
DimXDiv: 6990
EnergyError: 0.00768957
HcurlHdivError: 0.00768957
TwallDDRCore: 0.219652
TprocDDRCore: 3.03
TwallModel: 12.0284
TprocModel: 56.09
TwallSolve: 1.6851
TprocSolve: 6.12


==> dat_revision/orth/Voro-small-1_3/results-2.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.4
Degree: 3
MeshSize: 0.460131
NbCells: 130
NbFaces: 811
NbEdges: 1364
DimXCurl: 22301
DimXDiv: 13960
EnergyError: 0.0031504
HcurlHdivError: 0.0031504
TwallDDRCore: 0.382045
TprocDDRCore: 5.03
TwallModel: 22.7136
TprocModel: 113.09
TwallSolve: 5.15429
TprocSolve: 23.19


==> dat_revision/orth/Voro-small-1_3/results-3.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.5
Degree: 3
MeshSize: 0.364984
NbCells: 228
NbFaces: 1452
NbEdges: 2450
DimXCurl: 39788
DimXDiv: 24780
EnergyError: 0.00129695
HcurlHdivError: 0.00129695
TwallDDRCore: 0.691635
TprocDDRCore: 9.62
TwallModel: 42.3783
TprocModel: 235.57
TwallSolve: 13.3512
TprocSolve: 70.29


==> dat_revision/orth/Voro-small-1_3/results-4.txt <==
Solution: 3
Mesh: /Users/daniele/Documents/Codes/HArDCore3D/meshes/Voro-small-1/RF_fmt/voro.6
Degree: 3
MeshSize: 0.317082
NbCells: 356
NbFaces: 2376
NbEdges: 4042
DimXCurl: 64624
DimXDiv: 39780
EnergyError: 0.000639487
HcurlHdivError: 0.000639487
TwallDDRCore: 1.26418
TprocDDRCore: 17.96
TwallModel: 73.4103
TprocModel: 453.55
TwallSolve: 36.2038
TprocSolve: 206.82


==> dat_revision/orth/Voro-small-1_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.219652      3.03          12.0284     56.09       1.6851      6.12
0.382045      5.03          22.7136     113.09      5.15429     23.19
0.691635      9.62          42.3783     235.57      13.3512     70.29
1.26418       17.96         73.4103     453.55      36.2038     206.82


==> dat_revision/times-by-degree/degree0_compl_times.dat <==
Mesh           TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
Cubic-Cells    0.40369       6.32          1.023       8.16        0.454154    1.58
Tetgen-Cube-0  0.180764      2.68          0.31073     3.36        0.110608    0.37
Voro-small-0   0.616454      9.33          3.43598     15.9        4.10173     17.77
Voro-small-1   0.125965      1.76          0.575679    2.78        0.416973    1.34


==> dat_revision/times-by-degree/degree0_orth_times.dat <==
Mesh           TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
Cubic-Cells    0.524536      8.19          1.04454     8.93        0.46629     1.61
Tetgen-Cube-0  0.217362      3.32          0.303706    3.25        0.114075    0.36
Voro-small-0   0.769591      11.74         3.82082     17.81       4.35976     18.48
Voro-small-1   0.152969      2.15          0.609858    2.97        0.415332    1.32


==> dat_revision/times-by-degree/degree1_compl_times.dat <==
Mesh           TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
Cubic-Cells    1.68794       26.69         11.9398     54.49       3.9798      20.85
Tetgen-Cube-0  0.839579      13.17         2.95966     17.7        0.735001    3.61
Voro-small-0   1.63328       25.23         30.9318     116.15      65.9333     463.15
Voro-small-1   0.29766       4.2           4.47078     15.05       2.48204     10.04


==> dat_revision/times-by-degree/degree1_orth_times.dat <==
Mesh           TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
Cubic-Cells    1.63595       25.76         10.0315     48.24       3.92939     21.07
Tetgen-Cube-0  0.780142      12.1          2.96609     17.02       0.733827    3.58
Voro-small-0   1.82531       27.84         33.4741     131.85      68.6198     467.61
Voro-small-1   0.312391      4.45          4.47836     15.28       2.38307     9.59


==> dat_revision/times-by-degree/degree2_compl_times.dat <==
Mesh           TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
Cubic-Cells    3.54084       56.08         50.3812     261.58      23.9372     149.48
Tetgen-Cube-0  1.69832       26.78         17.1888     75.53       3.69856     16.85
Voro-small-0   4.90155       75.22         142.797     810.79      643.83      4116.18
Voro-small-1   0.504945      7.2           19.5524     79.02       11.8153     58.94


==> dat_revision/times-by-degree/degree2_orth_times.dat <==
Mesh           TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
Cubic-Cells    3.09339       48.56         44.8118     226.14      24.4443     151.79
Tetgen-Cube-0  1.58637       24.92         14.8599     70.31       3.75655     17.52
Voro-small-0   5.38123       81.08         154.06      852.65      646.791     4179.43
Voro-small-1   0.645679      9.37          21.8525     95.9        10.3457     51.98


==> dat_revision/times-by-degree/degree3_compl_times.dat <==
Mesh           TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
Cubic-Cells    6.07906       96.22         162.175     1075.13     124.905     803.62
Tetgen-Cube-0  3.07048       48.02         58.9507     319.69      14.2684     69.36
Voro-small-1   0.919046      13.16         69.3431     423.05      38.2107     212.69


==> dat_revision/times-by-degree/degree3_orth_times.dat <==
Mesh           TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
Cubic-Cells    7.23928       113.56        165.492     1044.25     118.078     770.83
Tetgen-Cube-0  3.03144       47.53         51.5382     265.17      14.0445     66.63
Voro-small-1   1.26418       17.96         73.4103     453.55      36.2038     206.82


==> dat_revision/times-by-mesh/Cubic-Cells_compl_times.dat <==
Degree  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0       0.40369       6.32          1.023       8.16        0.454154    1.58
1       1.68794       26.69         11.9398     54.49       3.9798      20.85
2       3.54084       56.08         50.3812     261.58      23.9372     149.48
3       6.07906       96.22         162.175     1075.13     124.905     803.62


==> dat_revision/times-by-mesh/Cubic-Cells_orth_times.dat <==
Degree  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0       0.524536      8.19          1.04454     8.93        0.46629     1.61
1       1.63595       25.76         10.0315     48.24       3.92939     21.07
2       3.09339       48.56         44.8118     226.14      24.4443     151.79
3       7.23928       113.56        165.492     1044.25     118.078     770.83


==> dat_revision/times-by-mesh/Tetgen-Cube-0_compl_times.dat <==
Degree  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0       0.180764      2.68          0.31073     3.36        0.110608    0.37
1       0.839579      13.17         2.95966     17.7        0.735001    3.61
2       1.69832       26.78         17.1888     75.53       3.69856     16.85
3       3.07048       48.02         58.9507     319.69      14.2684     69.36


==> dat_revision/times-by-mesh/Tetgen-Cube-0_orth_times.dat <==
Degree  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0       0.217362      3.32          0.303706    3.25        0.114075    0.36
1       0.780142      12.1          2.96609     17.02       0.733827    3.58
2       1.58637       24.92         14.8599     70.31       3.75655     17.52
3       3.03144       47.53         51.5382     265.17      14.0445     66.63


==> dat_revision/times-by-mesh/Voro-small-0_compl_times.dat <==
Degree  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0       0.616454      9.33          3.43598     15.9        4.10173     17.77
1       1.63328       25.23         30.9318     116.15      65.9333     463.15
2       4.90155       75.22         142.797     810.79      643.83      4116.18


==> dat_revision/times-by-mesh/Voro-small-0_orth_times.dat <==
Degree  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0       0.769591      11.74         3.82082     17.81       4.35976     18.48
1       1.82531       27.84         33.4741     131.85      68.6198     467.61
2       5.38123       81.08         154.06      852.65      646.791     4179.43


==> dat_revision/times-by-mesh/Voro-small-1_orth_times.dat <==
Degree  TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0       0.152969      2.15          0.609858    2.97        0.415332    1.32
1       0.312391      4.45          4.47836     15.28       2.38307     9.59
2       0.645679      9.37          21.8525     95.9        10.3457     51.98
3       1.26418       17.96         73.4103     453.55      36.2038     206.82

